Tikhonov-Fenichel Reductions and their Application to a Novel Modelling Approach for Mutualism

When formulating a model there is a trade-off between model complexity and (biological) realism. In the present paper we demonstrate how model reduction from a precise mechanistic "super model" to simpler conceptual models using Tikhonov--Fenichel reductions, an algebraic approach to singular perturbation theory, can mitigate this problem. Compared to traditional methods for time scale separations (Tikhonov's theorem, quasi-steady state assumption), Tikhonov--Fenichel reductions have the advantage that we can compute a reduction directly for a separation of rates into slow and fast ones instead of a separation of components of the system. Moreover, we can find all such eductions algorithmically. In this work we use Tikhonov--Fenichel reductions to analyse a mutualism model tailored towards lichens with an explicit description of the interaction. We find: (1) the implicit description of the interaction given in the reductions by interaction terms (functional responses) varies depending on the scenario, (2) there is a tendency for the Mycobiont, an obligate mutualist, to always benefit from the interaction while it can be detrimental for the photobiont, a facultative mutualist, depending on the parameters, (3) our model is capable of describing the shift from mutualism to parasitism, (4) via numerical analyis, that our model experiences bistability with multiple stable fixed points in the interior of the first orthant. To analyse the reductions we formalize and discuss a mathematical criterion that categorizes two-species interactions. Throughout the paper we focus on the relation between the mathematics behind Tikhonov--Fenichel reductions and their biological interpretation.

==> reduction1.csv <==
t,H,S,C,H1a,C1a,S1b,C1b
0.0,0.5,0.005,0.5,0.5,0.5,0.005,0.5
0.4008016032064128,0.4939422113872707,0.006950317946114628,0.5070828143067225,0.49196191610905604,0.509072140738806,0.00899896182767318,0.5050199725848905
0.8016032064128256,0.48676286292544607,0.00781130180475284,0.5153404091768058,0.4838798864513897,0.5182520168879935,0.013019963237337454,0.5100594968642926
1.2024048096192386,0.47916973351736775,0.00829578425675789,0.5240699169032287,0.47575417592770286,0.5275388577041185,0.01706189141414269,0.515118035994806
1.6032064128256511,0.47141089968380306,0.008653346061540432,0.5330245839188459,0.4675850876426622,0.5369318112117959,0.02112361923993047,0.5201950445610661
2.004008016032064,0.46357448896193043,0.008972340308779995,0.5421163285316899,0.4593729629694477,0.5464299440853816,0.0252039993208507,0.5252899671825041
2.404809619238477,0.4556925324864137,0.009284540492939995,0.5513126882573494,0.45111818058483005,0.5560322469384317,0.0293018718970204,0.5304022402552191
2.80561122244489,0.4477775203095266,0.00960197977760461,0.560600546779845,0.4428211578689374,0.5657376273051827,0.03341606673894807,0.535531292377728
3.2064128256513023,0.4398343874932601,0.009929030099885149,0.5699742404270218,0.43448235488273595,0.5755448957748156,0.03754540314753357,0.540676544350965
3.6072144288577155,0.43186691893325885,0.010268860348840331,0.5794292037577831,0.4261022726286258,0.5854527789645522,0.04168868995406813,0.5458374091782814
4.008016032064128,0.42387640384409486,0.01062207526199962,0.5889633036148673,0.41768145301075255,0.5954599197584622,0.045844725520234345,0.5510132920654456
4.408817635270541,0.4158638597684062,0.010988959173258383,0.5985746330590761,0.40922047883500623,0.6055648773074644,0.050012297738106816,0.5562035904206442
4.809619238476954,0.40783243632278104,0.011371902243730218,0.6082591273819566,0.4007199738090228,0.6157661270293251,0.054190189011456925,0.5614076951945195
5.210420841683367,0.3997812318878173,0.01176915533526102,0.6180166967905664,0.3921806025421828,0.6260620606086594,0.05837718980061849,0.5666249942666297
5.61122244488978,0.39171551027758067,0.012185149978263895,0.6278410944574131,0.38360307054561227,0.6364509859969301,0.06257205777910241,0.5718548611405125
6.012024048096192,0.38363500416342583,0.01261868020856314,0.6377315164430305,0.37498812423218203,0.646931127412449,0.06677354927716345,0.5770966636012025
6.4128256513026045,0.37553994694815357,0.013068996048376061,0.647686620162217,0.3663365509165092,0.6575006253403745,0.07098042425451587,0.5823497650718712
6.813627254509018,0.3674369744064032,0.013541770796516955,0.6576986732369284,0.35764917881495345,0.6681575365327163,0.07519144630033352,0.5876135246138282
7.214428857715431,0.3593239455819353,0.014033752683119223,0.6677686052257775,0.3489268770456223,0.6788998340083293,0.07940538263324955,0.5928872969265203
7.615230460921844,0.35120336312559025,0.014546334768637502,0.677892701121874,0.34017055562836673,0.689725407052919,0.08362100410135691,0.5981704323475321
8.016032064128256,0.34308278831282124,0.015085979150867531,0.6880621915932741,0.3313811654847835,0.7006320612190378,0.08783708518220763,0.603462276852585
8.41683366733467,0.33495908427635174,0.015648268614551996,0.6982788752558822,0.32255969843821636,0.7116175183260841,0.09205240398281356,0.6087621720555388
8.817635270541082,0.32683424110404047,0.016233921383622812,0.7085394299434791,0.3137071582700569,0.7226794837626832,0.09626574223964605,0.6140694552083905
9.218436873747494,0.3187178795668557,0.01685133418438739,0.7188329330515101,0.30482449140331974,0.7338158116045654,0.10047588531863598,0.6193834592012746
9.619238476953909,0.3106086626880898,0.017497749670637133,0.7291592890832441,0.29591285822709473,0.7450238791766656,0.10468162221517278,0.6247035125624621
10.02004008016032,0.3025049928679512,0.018170088175052165,0.7395186259624601,0.2869734718562556,0.7563009595185906,0.10888174555410723,0.6300289394583638
10.420841683366733,0.294418766373076,0.018878900061240777,0.7498976641022254,0.27800757066422915,0.7676442849941961,0.11307505158974779,0.6353590596935256
10.821643286573146,0.2863530952367649,0.01962577299953916,0.7602917994954284,0.2690164182829959,0.7790510472915867,0.11726035066960386,0.640693192606735
11.22244488977956,0.27830261446521903,0.020403634555627336,0.7707047990048403,0.2600013036030894,0.7905183974231158,0.12143650504632952,0.6460306692085462
11.623246492985972,0.27027680376374474,0.02122042139509631,0.7811256884552334,0.2509635407735969,0.8020434457253854,0.1256023456160992,0.6513707999670048
12.024048096192384,0.2622853625297897,0.022084244928707673,0.7915432502247248,0.24190446920215886,0.8136232618592466,0.1297567155235018,0.6567128934728031
12.424849699398797,0.25432678650929097,0.022991772623442625,0.8019573438182797,0.23282545355496925,0.825254874809799,0.13389847857522733,0.6620562597468137
12.825651302605209,0.24639978431683193,0.023939820529958345,0.8123675931474875,0.22372788375677508,0.8369352728863915,0.1380265192400671,0.6674002102400886
13.226452905811623,0.23851863129326703,0.024940985613814536,0.8227581760341778,0.21461317499087704,0.8486614037226213,0.14213974264891358,0.6727440578338603
13.627254509018035,0.23069050937353755,0.02600058921897392,0.8331202801841024,0.20548276769912932,0.8604301742763351,0.14623707459476037,0.6780871168395409
14.02805611222445,0.2229125667172545,0.02711366936136059,0.8434550165445637,0.19633812758193908,0.8722384508296275,0.15031746153270237,0.683428702998723
14.428857715430862,0.21518799532799013,0.028281345796596625,0.8537574912653602,0.18718074559826742,0.8840830589888424,0.15437987057993552,0.6887681334831784
14.829659318637276,0.20753216602261898,0.02951710727407288,0.8640107317119965,0.1780121379656283,0.8959607836845727,0.15842328951575751,0.6941047268948601
15.230460921843688,0.19995241236738284,0.03082617678367291,0.8742057179498005,0.16883384616008948,0.9078683691716595,0.16244672678156608,0.6994378032658993
15.631262525050099,0.19244703212156566,0.03220447975352467,0.8843423722614067,0.1596474369162714,0.9198025190291937,0.16644921148086164,0.7047666840586093
16.03206412825651,0.18501998574920397,0.03365364074268484,0.8944150000065685,0.15045450222734882,0.9317598961605142,0.17042979337924433,0.7100906921654812
16.432865731462925,0.17768788672272456,0.035188173228800544,0.9044053680507878,0.14125665934504836,0.9437371227932103,0.17438754290441683,0.715409151909188
16.83366733466934,0.17046039328904294,0.0368154036304719,0.9143021344737439,0.13205555077965347,0.9557307804791154,0.17832155114618212,0.7207213890425815
17.234468937875754,0.1633388647290618,0.03853408007427816,0.9241021806491402,0.12285284429999532,0.9677374100943197,0.18223092985644448,0.7260267307486936
17.635270541082164,0.156324195737432,0.04034238205983553,0.9338028529122615,0.11365023293346471,0.9797535118391536,0.1861148114492104,0.7313245056407377
18.03607214428858,0.14943358369540172,0.04225514800793931,0.9433853535181013,0.10444943496600162,0.9917755452382019,0.18997234900058568,0.7366140437621043
18.43687374749499,0.14268061971240958,0.044283457925638224,0.9528344706785609,0.0952521939421003,1.0037999291402968,0.19380272766676168,0.7418946889290376
18.837675350701403,0.13607116400161032,0.04643036386946029,0.9621426697780402,0.08606027866480838,1.0158230417185206,0.19760518725035542,0.7471658077090054
19.238476953907817,0.1296043377970188,0.04869190487260403,0.9713091119002377,0.07687542803050379,1.0278413319061708,0.2013789778589608,0.7524267409393134
19.639278557114228,0.12329044583917326,0.05107553699578546,0.9803219006032898,0.06769908931641858,1.0398518793401006,0.20512337570346958,0.7576768354872059
20.04008016032064,0.11714813635454695,0.053597278817996606,0.9891608924894442,0.05853303868172867,1.05185116463356,0.20883768447509518,0.762915446139175
20.440881763527056,0.11118841818735349,0.05626521189302673,0.9978135531531427,0.049379108206368864,1.0638355757090567,0.21252123534537234,0.7681419356009601
20.841683366733466,0.10541419432547909,0.059078991245802466,1.006275421852577,0.04023911031594573,1.0758015564292007,0.21617338696615743,0.773355674497548
21.24248496993988,0.09982294185867081,0.06203260516869434,1.014547459562174,0.031114837781737608,1.0877456065967042,0.2197935254696285,0.7785560413731734
21.64328657314629,0.09442865233494867,0.06513704495882931,1.0226142973079853,0.02200806372069475,1.0996642819543818,0.2233810644682849,0.7837424226913176
22.044088176352705,0.08924915486579964,0.06840727147211265,1.0304568011263395,0.012920541595439379,1.1115541941851501,0.22693544505494764,0.7889142128347099
22.44488977955912,0.08429237080969279,0.07184799388053413,1.0380657296785676,0.003854005214265307,1.1234120109120287,0.23045613580275925,0.794070814105327
22.84569138276553,0.07955618573327744,0.07545353560892225,1.0454418625408954,-0.005189831268861502,1.1352344556981384,0.2339426327651839,0.7992116367243932
23.246492985971944,0.0750313198357341,0.07921080595625468,1.052593158360083,-0.014209273354303302,1.1470183080467033,0.23739445947600699,0.8043360988323798
23.647294589178355,0.0707286843854888,0.08312762969351854,1.05950760208612,-0.02320264619675076,1.1587604034010495,0.24081116694933583,0.8094436264890059
24.04809619238477,0.06666504062594815,0.0872179568827695,1.066167424724317,-0.03216829460522234,1.1704576331446048,0.24419233367959894,0.8145336536732378
24.448897795591183,0.06284370882319322,0.09148191893967302,1.072568290369057,-0.04110458304306502,1.1821069446009,0.24753756564154694,0.8196056222832901
24.849699398797593,0.05925429413564799,0.09590554529200708,1.0787195702909032,-0.05000989562795335,1.193705341033568,0.2508464962902509,0.824658982136623
25.250501002004004,0.055874953131891225,0.10046311522368048,1.0846420953669846,-0.05888263613189065,1.2052498816463437,0.2541187865611045,0.8296931909699459
25.651302605210418,0.05270746818474962,0.10515348230214126,1.0903332998176631,-0.06772122798120764,1.2167376815830642,0.25735412486982273,0.8347077144392153
26.052104208416832,0.04976798103503364,0.10999049321079898,1.0957763951396533,-0.07652411425656429,1.22816591192767,0.2605522271124413,0.839702026119634
26.452905811623246,0.047055504242056366,0.1149704594826241,1.1009717088571596,-0.08528975769294678,1.2395317997042015,0.263712836665319,0.8446756075056542
26.853707414829657,0.04455097390660773,0.12007118255356472,1.10593763078871,-0.0940166406796724,1.2508326278768047,0.26683572438513453,0.8496279480109737
27.25450901803607,0.042219538404846435,0.12525432456219177,1.110708338318839,-0.10270326526038455,1.262065735349726,0.2699206886088893,0.8545585449685392
27.655310621242485,0.040055443424402475,0.13051181580338414,1.1152891318913296,-0.11134815313305467,1.2732285169673134,0.27296755515390514,0.8594669036305429
28.0561122244489,0.038075099983797975,0.13585864571598724,1.1196632885469957,-0.11994984564998301,1.2843184235140186,0.27597617500724125,0.8643525402413118
28.45691382765531,0.03627510052428106,0.14128954510738595,1.1238338781103852,-0.12850690381779611,1.2953329617143923,0.27894641903793593,0.8692150004332364
28.857715430861724,0.03463098469919182,0.14677772247846466,1.1278249981002544,-0.13701790829745278,1.3062696942330936,0.2818782006041042,0.8740538305028683
29.258517034068138,0.033101797607165556,0.152279571305651,1.13167723554294,-0.14548145940423632,1.3171262396748793,0.28477145351845223,0.8788685847006583
29.659318637274552,0.0316868257633476,0.15779318591350097,1.1353911433960278,-0.1538961771077587,1.327900272584608,0.28762612850299285,0.8836588283055594
30.060120240480963,0.03040199432800859,0.1633339561388668,1.1389507179834044,-0.1622607010319621,1.3385895234472451,0.29044219318904524,0.8884241376250268
30.460921843687377,0.029241674405187112,0.16889524179388135,1.1423614753891427,-0.17057369045511556,1.3491917786878544,0.29321963211723523,0.893164099995018
30.861723446893784,0.02817879830571799,0.1744485001564734,1.1456503406249887,-0.1788338856499381,1.3597049799628969,0.29595844673749483,0.8978783137799922
31.262525050100198,0.02717813269387077,0.17995695664900618,1.1488524179286632,-0.1870402016637092,1.3701274254526403,0.2986586554090628,0.902566388372911
31.663326653306612,0.026253585998530924,0.18543456404723674,1.151953842823129,-0.19519149582308876,1.3804573853028812,0.3013202934004843,0.9072279441952383
32.06412825651302,0.025416211991317793,0.19089245038751187,1.154943608499471,-0.2032866576150311,1.39069319698445,0.30394341288961085,0.9118626126969396
32.46492985971944,0.024656828421012005,0.19632107438698856,1.1578309149398756,-0.21132461504124442,1.4008332744118233,0.3065280829636005,0.9164700363564829
32.86573146292585,0.023946624739328334,0.20169085240548118,1.1606445636532572,-0.21930433461819046,1.4108761079431216,0.3090743896189178,0.9210498686808382
33.26653306613226,0.023270720673285863,0.20698665105931452,1.163399483075424,-0.22722482137708494,1.4208202643801129,0.3115824357613338,0.9256017742054775
33.66733466933868,0.022648796909083908,0.2122289379673394,1.1660761282471188,-0.2350851188638974,1.43066438696821,0.314052341205926,0.9301254284943753
34.06813627254509,0.022084853939524755,0.2174221698721791,1.1686706097153836,-0.24288430913935063,1.4404071953964708,0.31648424267707825,0.9346205181400077
34.46893787575151,0.02156534545304538,0.2225528913588992,1.1711965628979122,-0.25062151277892186,1.4500474857975996,0.3188782938084812,0.9390867407633536
34.86973947895792,0.021064479070792192,0.22759517716227795,1.1736798586608521,-0.2582958888728415,1.4595841307479458,0.32123466514313137,0.9435238050138929
35.27054108216433,0.020590202941946228,0.23255781625201238,1.1761127026598486,-0.26590663502609396,1.4690160792675047,0.32355354413333226,0.9479314305696086
35.671342685370746,0.020156297424262327,0.23745564152396803,1.1784814800405383,-0.2734529873584175,1.4783423568199168,0.32583513514069395,0.9523093481369859
36.07214428857716,0.0197603612062558,0.24228696338138703,1.180788738460742,-0.2809342205043039,1.4875620653124682,0.32807965943613254,0.9566572994510113
36.47294589178357,0.01938449888492482,0.24703427786462825,1.1830525029256567,-0.28834964761299875,1.4966743830960911,0.33028735519987046,0.9609750372751733
36.87374749498998,0.019016250493163817,0.25168572544267104,1.1852853803571028,-0.29569862034850225,1.5056785649653635,0.33245847752143776,0.9652623254014647
37.27454909819639,0.01867282789989359,0.2562599110575147,1.187470351946618,-0.3029805288895664,1.5145739421585072,0.3345932983996696,0.9695189386503775
37.675350701402806,0.018360170700072172,0.26076393410547455,1.189601657547146,-0.3101948019296988,1.523359922357392,0.33669210674270833,0.9737446628709076
38.07615230460922,0.018070234445284522,0.26519061958167217,1.1916875083247898,-0.3173409066771604,1.532035989687532,0.33875520836800244,0.977939294940552
38.476953907815634,0.017783966111481683,0.2695215666289387,1.1937471154265424,-0.3244183488549645,1.5406017047180856,0.34078292600230725,0.9821026427653107
38.877755511022045,0.017507014657041867,0.2737637196385674,1.1957750223206003,-0.3314266727008803,1.54905670446186,0.34277559928168433,0.9862345252796855
39.278557114228455,0.017252800677116112,0.27793200860435424,1.197758008496443,-0.33836546096742914,1.5574007023753047,0.3447335847515015,0.9903347724466798
39.67935871743487,0.017021209710182998,0.2820275400163208,1.1996963771626143,-0.34523433492188776,1.5656334883585181,0.34665725586643376,0.9944032252578002
40.08016032064128,0.01679912813812081,0.2860381477008253,1.201603420913779,-0.35203295434628457,1.5737549287552408,0.34854700299046204,0.9984397357330551
40.480961923847694,0.016574699316471687,0.2899529852723358,1.2034911802756119,-0.358761017537403,1.5817649663528612,0.3504032333968732,1.0024441669209527
40.88176352705411,0.016363491686711407,0.2937892943527133,1.205344296072712,-0.3654182613067799,1.589663620382412,0.35222637126826184,1.0064163928985075
41.28256513026052,0.016172464322261108,0.29755552289165255,1.2071560106437749,-0.37200446098070655,1.5974509865185729,0.354016857331919,1.0103562987000598
41.68336673346693,0.015996065817968374,0.30124734052857566,1.2089320691924923,-0.37851943040022545,1.6051272368796665,0.35577501237240494,1.0142637599334214
42.08416833667334,0.015817802041102266,0.3048492426504842,1.2106891534195272,-0.38496302192113935,1.612692620027668,0.35750111148527886,1.0181386730703317
42.48496993987976,0.015640584726999987,0.3083655910762684,1.2124245550811066,-0.3913351264139956,1.6201474609681872,0.35919550701730096,1.0219809617754716
42.88577154308617,0.015478612195054722,0.31181229525745063,1.2141242848337521,-0.39763559571517076,1.627492120807144,0.3608585545456971,1.025790557482011
43.28657314629258,0.015333353817717015,0.3151922565384148,1.2157870751852669,-0.40386404170332296,1.634726868027667,0.36249061287815887,1.0295673993916092
43.687374749499,0.015193860804917698,0.31849568800342604,1.2174240708982131,-0.41002050558676156,1.6418521943251025,0.36409204405284373,1.0333114344744148
44.08817635270541,0.015046825530704931,0.3217103997218743,1.2190487757064048,-0.41610510449507976,1.6488686455390156,0.36566321333837487,1.0370226174690649
44.48897795591182,0.014906952284316462,0.32485284014183885,1.2206466951982322,-0.42211797087798436,1.6557767915771764,0.3672044892338412,1.0407009108826866
44.88977955911824,0.014782959623663187,0.3279333354652299,1.2222093161249505,-0.42805925250529586,1.6625772264155598,0.3687162434687974,1.0443462849908958
45.29058116232465,0.014670662167278473,0.3309490239258163,1.2237410245360731,-0.4339291124669478,1.6692705680983448,0.370198851003264,1.0479587178377971
45.69138276553106,0.014553918192132401,0.33388482453992874,1.2252581587124922,-0.43972772917298775,1.6758574587379154,0.3716526900277272,1.051538195235985
46.09218436873748,0.014432965954258622,0.33674239465616523,1.2267606836000289,-0.4454552963535765,1.6823385645148603,0.37307814196313915,1.0550847107665429
46.49298597194389,0.014323913085620055,0.3395395976321572,1.2282326974082955,-0.45111202305898834,1.6887145756779722,0.3744755914609174,1.0585982657790431
46.893787575150306,0.014229501959723055,0.3422806338178947,1.2296716593336317,-0.4566981336596112,1.6949862065442496,0.37584542640294566,1.0620788693915475
47.29458917835671,0.014138985565174083,0.3449559158937512,1.2310885147339288,-0.46221386784594604,1.7011541954988942,0.37718803790157307,1.0655265384906063
47.69539078156313,0.014037313018653035,0.3475514534763441,1.2324985121449734,-0.46765948062860824,1.7072193049953135,0.37850382029961493,1.0689412977312605
48.09619238476954,0.0139398886971228,0.3500843570324895,1.2338864499413342,-0.4730352423383258,1.713182321555119,0.37979317117035194,1.0723231795370383
48.49699398797595,0.013857057861179783,0.35256655456531816,1.2352421823963775,-0.4783414386259406,1.719044055768127,0.38105649131753067,1.075672224099958
48.897795591182366,0.013784402077797415,0.354994884097739,1.2365703254418594,-0.483578370462408,1.7248053422923584,0.3822941847753636,1.078988479380528
49.298597194388776,0.013704059165461151,0.35735244214591344,1.2378889370611426,-0.4887463541387969,1.7304670398540387,0.3835066588085288,1.0822720011077438
49.69939879759519,0.013617490155945513,0.35964204816588385,1.2391967535937534,-0.49384572126628956,1.7360300312475982,0.3846943239121702,1.0855228527790917
50.1002004008016,0.013542520340130884,0.3618832149886291,1.2404761452559538,-0.4988768187761817,1.7414952233356715,0.3858575938118975,1.088741105660547
50.50100200400801,0.013481253633649399,0.3640793865599584,1.2417252022776188,-0.503840008919883,1.7468635470490983,0.386996885463786,1.0919268387865726
50.901803607214426,0.01342007773069776,0.3662179449384388,1.2429577306351087,-0.5087356692689159,1.7521359573869224,0.3881126190543771,1.0950801389601228
51.302605210420836,0.013345303026632832,0.36828617920973544,1.2441876133341687,-0.5135641927149172,1.7573134334163927,0.3892052180006777,1.0982011007526398
51.703406813627254,0.013276608970770338,0.37030543060602666,1.245395361155954,-0.5183259874696362,1.7623969782729623,0.3902751089501605,1.101289826504055
52.104208416833664,0.013222609031623546,0.37228572336802573,1.2465725493735942,-0.5230214770649365,1.7673876191602889,0.3913227217807638,1.1043464263227882
52.505010020040075,0.013174974839194976,0.37421976984061406,1.2477276961437247,-0.5276511003527949,1.7722864073502353,0.3923484896008925,1.1073710180857514
52.90581162324649,0.013113742820046955,0.3760883881743506,1.2488809555032376,-0.5322153115053021,1.7770944181828692,0.393352848749416,1.1103637274383418
53.3066132264529,0.013051115164985853,0.37790521449012004,1.250020310484011,-0.5367145800146618,1.7818127510664616,0.39433623879567015,1.1133246877944474
53.707414829659314,0.01300218472631506,0.3796868144489191,1.2511308501781062,-0.5411493906931908,1.7864425294774893,0.39529910253945694,1.1162540403364474
54.10821643286573,0.012963554477921706,0.3814308629930998,1.2522161559948652,-0.5455202436733201,1.790984900960633,0.39624188214148465,1.1191519197310131
54.50901803607214,0.012915254368035495,0.38311810154523745,1.2532963848039198,-0.5498276544075946,1.7954410371287788,0.39716494865657204,1.1220184241959186
54.90981963927856,0.012858953745837256,0.3847513403101184,1.254370048691731,-0.554072153668672,1.7998121336630168,0.3980686093032829,1.1248537032982562
55.31062124248497,0.012814189054841904,0.3863516036117949,1.2554177856829802,-0.5582542875493232,1.804099410312642,0.39895316878268117,1.127657914785512
55.71142284569138,0.012781790398907263,0.38792080567058324,1.256438943612168,-0.562374617462433,1.8083041108951536,0.3998189313030166,1.1304312190913586
56.1122244488978,0.012744232027139833,0.3894421095837727,1.257451230265324,-0.5664337201410008,1.812427503296257,0.40066620057972513,1.1331737793356547
56.51302605210421,0.012694335821876977,0.3909092204692058,1.2584620020212534,-0.5704321876381376,1.8164708794698596,0.4014952798354287,1.135885761324445
56.91382765531062,0.012653465231786985,0.39234494896858363,1.2594500624531795,-0.5743706273270689,1.8204355554380758,0.4023064717999352,1.1385673335499604
57.31462925851704,0.012625764238312761,0.3937545146481697,1.2604114384861689,-0.5782496619011334,1.8243228712912227,0.40310007871023856,1.1412186671906184
57.71543086172345,0.012596526852091608,0.3951238840279249,1.2613610125248984,-0.5820699293737827,1.828134191187823,0.40387640231051875,1.1438399361110223
58.116232464929865,0.012558942943631624,0.3964447250217586,1.262305332878748,-0.5858320830785851,1.831870903354606,0.4046357438521418,1.1464313168619615
58.517034068136276,0.012523249743991102,0.397733833053014,1.2632353422323532,-0.5895367916692166,1.8355344200865003,0.4053784040936596,1.148992988680412
58.91783567134269,0.01248938181553133,0.39899129669127603,1.264151135017973,-0.5931847391194738,1.839126177746646,0.40610468330081023,1.1515251334895358
59.318637274549104,0.012457339158252308,0.40021711593654463,1.265052711235607,-0.5967766140697863,1.8426476036329833,0.40681488124651777,1.154027935898681
59.719438877755515,0.012427121772154036,0.4014112907888197,1.2659400708852555,-0.6003129101722123,1.8460994378671698,0.40750929721089224,1.156501583203382
60.120240480961925,0.012398729657236514,0.40257382124810126,1.2668132139669182,-0.6037941972853198,1.8494825100884558,0.4081882299812297,1.1589462653853597
60.52104208416834,0.012372162813499742,0.40370470731438945,1.2676721404805953,-0.6072211107481389,1.852797837143332,0.4088519778520122,1.1613621751125207
60.92184368737475,0.01234742124094372,0.4048039489876841,1.2685168504262867,-0.6105942836274758,1.8560464320755312,0.409500838624908,1.1637495077389581
61.32264529058116,0.012323417578707979,0.40586935216223224,1.2693481784471337,-0.6139143467179128,1.8592293041260302,0.41013510960877103,1.1661084613049508
61.72344689378757,0.01229990102228376,0.4069071425775069,1.270167682198172,-0.6171819285418079,1.8623474587330477,0.41075508761964163,1.1684392365369647
62.124248496993985,0.012277066236302312,0.4079185924507704,1.270975390594042,-0.6203976553492953,1.8654018975320459,0.4113610689807458,1.1707420368476509
62.525050100200396,0.012254913220763632,0.40890370178202257,1.2717713036347431,-0.623562151118285,1.868393618355729,0.41195334952249585,1.1730170683358476
62.925851703406806,0.012233441975667723,0.4098624705712636,1.2725554213202754,-0.626676037554463,1.8713236152340451,0.4125322245824899,1.1752645397865786
63.326653306613224,0.012212652501014583,0.4107948988184934,1.2733277436506392,-0.6297399340912914,1.8741928783941846,0.4130979890055122,1.1774846626710542
63.727454909819635,0.012192544796804212,0.411700986523712,1.274088270625834,-0.6327544578900078,1.8770023942605805,0.413650937143533,1.1796776511466707
64.12825651302605,0.01217311886303661,0.4125807336869194,1.2748370022458604,-0.6357202238396265,1.8797531454549088,0.4141913628557085,1.1818437220570106
64.52905811623246,0.01215439660638616,0.41342866857450233,1.275572559883929,-0.6386378445569371,1.882446110796089,0.4147195595083812,1.1839830949318435
64.92985971943888,0.012136276400410415,0.414251966280388,1.2762967350477525,-0.6415079303865053,1.8850822653002823,0.4152358199750791,1.1860959919871232
65.33066132264528,0.012118712898438001,0.4150567475482263,1.2770110652283622,-0.6443310894006731,1.8876625801808935,0.4157404366365166,1.1881826381249916
65.7314629258517,0.012101706100468918,0.41584301237801735,1.2777155504257582,-0.6471079273995581,1.8901880228485703,0.41623370138059423,1.1902432609337763
66.13226452905812,0.012085256006503167,0.416610760769761,1.2784101906399405,-0.6498390479110538,1.8926595569112028,0.416715905602398,1.1922780906879902
66.53306613226452,0.01206936261654075,0.41735999272345736,1.279094985870909,-0.6525250521908301,1.8950781421739242,0.41718734020420056,1.1942873603483335
66.93386773547094,0.012054025930581662,0.4180907082391064,1.279769936118664,-0.6551665392223325,1.8974447346391106,0.4176482955954603,1.196271305561693
67.33466933867736,0.012039245948625904,0.4188029073167081,1.280435041383205,-0.6577641057167823,1.8997602865063805,0.4180990616928214,1.1982301646611389
67.73547094188376,0.01202502267067348,0.41949658995626243,1.2810903016645325,-0.6603183461131774,1.902025746172596,0.41853992792011446,1.2001641786659312
68.13627254509018,0.012011356096724388,0.42017175615776947,1.2817357169626462,-0.6628298525782909,1.9042420582318613,0.41897118320835586,1.2020735912815141
68.5370741482966,0.011998246226778626,0.4208284059212292,1.2823712872775461,-0.6652992150066723,1.906410163475524,0.41939304199905425,1.2039586241156126
68.93787575150301,0.011985693060836196,0.42146653924664157,1.2829970126092323,-0.6677270210206474,1.9085309988921741,0.4198056089255351,1.2058194781621554
69.33867735470942,0.011973696598897098,0.42208615613400663,1.2836128929577049,-0.6701138559703168,1.910605497667645,0.4202090431438774,1.2076563819960044
69.73947895791584,0.01196225684096133,0.42268725658332434,1.2842189283229635,-0.6724603029335583,1.912634589185012,0.42060350387055334,1.2094695639475037
70.14028056112225,0.011951373787028895,0.42326984059459477,1.2848151187050085,-0.6747669427160248,1.9146191990245942,0.42098914974634316,1.211259251853296
70.54108216432866,0.01194104743709979,0.4238339081678178,1.2854014641038398,-0.6770343538511457,1.9165602489639533,0.4213661388363354,1.2130256730563247
70.94188376753507,0.011931277791174017,0.42437945930299353,1.2859779645194573,-0.6792631126001265,1.9184586569778936,0.4217346286299269,1.2147690544058323
71.34268537074149,0.011921879493103561,0.4249051895599976,1.2865444281736493,-0.6814537929519479,1.9203153372384623,0.42209477604082263,1.2164896222573611
71.7434869739479,0.011912523823495513,0.4254142292307466,1.2871020416412544,-0.6836069666233664,1.922131200114949,0.422446737407036,1.218187602472753
72.14428857715431,0.011903466668694502,0.42591098083558665,1.2876517993341436,-0.6857232030589161,1.9239071521738877,0.42279066849088853,1.21986322042015
72.54509018036072,0.01189470802870053,0.42639544437451776,1.2881937012523172,-0.6878030694309053,1.9256440961790533,0.4231267244790101,1.2215167009739931
72.94589178356713,0.011886247903513596,0.4268676198475399,1.2887277473957748,-0.6898471306394194,1.9273429310914647,0.4234550599823388,1.2231482685150237
73.34669338677354,0.0118780862931337,0.42732750725465307,1.2892539377645167,-0.6918559493123185,1.9290045520693833,0.4237758290361208,1.2247581469302824
73.74749498997996,0.011870223197560842,0.4277751065958573,1.2897722723585427,-0.6938300858052411,1.9306298504683141,0.42408918509991095,1.2263465596131093
74.14829659318637,0.011862658616795023,0.42821041787115266,1.290282751177853,-0.6957700982015981,1.932219713841003,0.42439528105757185,1.227913729463145
74.54909819639278,0.011855392550836242,0.42863344108053897,1.2907853742224475,-0.6976765423125793,1.9337750259374409,0.42469426921727477,1.229459878886329
74.9498997995992,0.011848424999684498,0.42904417622401636,1.291280141492326,-0.6995499716771498,1.9352966667048606,0.42498630131149895,1.2309852297949007
75.35070140280561,0.011841755963339794,0.4294426233015848,1.291767052987489,-0.7013909429256076,1.936785488024215,0.42527152849703204,1.2324900036073991
75.75150300601202,0.011835385441802126,0.42982878231324423,1.2922461087079358,-0.7032000090077897,1.9382420934925122,0.4255501013549699,1.233974421248663
76.15230460921843,0.011829317097353789,0.4302023278522947,1.292717177177701,-0.7049776481542509,1.9396670148294313,0.4258221698907167,1.2354387031498313
76.55310621242485,0.011823580867105651,0.43055686973645463,1.2931776330711067,-0.7067243259181586,1.941060791290755,0.4260878835339847,1.2368830692483417
76.95390781563127,0.011818006567209416,0.4309040441991595,1.2936321372345478,-0.7084405037969694,1.9424239586952525,0.4263473911387946,1.238307738987932
77.35470941883767,0.01181259419766508,0.43124385124040937,1.2940806896680244,-0.7101266392324297,1.9437570494246803,0.4266008409834752,1.2397129313186401
77.75551102204409,0.011807343758472642,0.4315762908602042,1.2945232903715365,-0.7117831856105751,1.9450605924237816,0.4268483807706638,1.2410988646968029
78.15631262525051,0.011802255249632106,0.43190136305854404,1.294959939345084,-0.713410592261731,1.9463351132002864,0.42709015762730557,1.242465757085057
78.55711422845691,0.01179732867114347,0.43221906783542885,1.2953906365886667,-0.715009304460512,1.9475811338249123,0.4273263181046543,1.2438138259523395
78.95791583166333,0.011792564023006734,0.43252940519085864,1.295815382102285,-0.7165797634258225,1.9487991729313632,0.4275570081782719,1.2451432882738862
79.35871743486975,0.011787961305221898,0.4328323751248334,1.296234175885939,-0.7181224063208561,1.9499897457163302,0.4277823732480284,1.246454360531233
79.75951903807615,0.011783520517788963,0.43312797763735317,1.2966470179396283,-0.719637666253096,1.9511533639394911,0.42800255813810234,1.2477472587122158
80.16032064128257,0.011779241660707927,0.43341621272841785,1.297053908263353,-0.721125972274315,1.9522905359235112,0.42821770709698026,1.2490221983109695
80.56112224448898,0.01177512473397879,0.43369708039802757,1.2974548468571132,-0.7225877493805752,1.9534017665540422,0.4284279637974571,1.2502793943279291
80.96192384769539,0.011771169737601556,0.43397058064618227,1.2978498337209088,-0.7240234185122283,1.9544875572797231,0.42863347133663615,1.2515190612698293
81.3627254509018,0.011767376671576221,0.4342367134728819,1.29823886885474,-0.7254333965539154,1.9555484061121795,0.4288343722359287,1.2527414131497043
81.76352705410822,0.011763745535902785,0.43449547887812656,1.2986219522586064,-0.7268180963345672,1.9565848076260242,0.42903080844105446,1.253946663486888
82.16432865731463,0.01176027633058125,0.43474687686191615,1.2989990839325083,-0.7281779266274039,1.957597252958857,0.4292229213220414,1.2551350253070146
82.56513026052104,0.011756969055611615,0.4349909074242508,1.2993702638764457,-0.7295132921499351,1.9585862298112644,0.4294108516732256,1.2563067111420168
82.96593186372746,0.01175382371099388,0.43522757056513034,1.2997354920904187,-0.7308245935639599,1.9595522224468203,0.4295947397132516,1.2574619330301273
83.36673346693387,0.011750840296728045,0.4354568662845549,1.3000947685744269,-0.7321122274755669,1.9604957116920847,0.42977472508507214,1.2586009025158793
83.76753507014027,0.01174801881281411,0.43567879458252445,1.3004480933284708,-0.7333765864351343,1.9614171749366056,0.42995094419438906,1.2597238306024792
84.16833667334669,0.011745359259252077,0.43589335545903896,1.3007954663525498,-0.7346180589373296,1.962317086132917,0.43012344738256636,1.2608309209992095
84.5691382765531,0.011742861636041942,0.43610054891409844,1.3011368876466647,-0.73583702942111,1.9631959157965406,0.43029226955612504,1.2619223628111367
84.96993987975952,0.011740525943183708,0.4363003749477029,1.3014723572108147,-0.7370338782697218,1.9640541310059847,0.430457467014555,1.262998342275249
85.37074148296593,0.011738352180677373,0.43649283355985236,1.3018018750450002,-0.7382089818107013,1.9648921954027443,0.4306190961604148,1.2640590443966944
85.77154308617234,0.01173630365103003,0.43667621747839414,1.3021244845369826,-0.7393627123158741,1.9657105691913017,0.43077721349933223,1.265104652948779
86.17234468937876,0.011734310401397354,0.4368532064245878,1.3024414952156467,-0.7404954380013551,1.9665097091391261,0.4309318756400036,1.266135350472969
86.57314629258516,0.011732385999508155,0.43702641704000383,1.3027543090011513,-0.741607523027549,1.9672900685766739,0.4310831392941944,1.2671513182788894
86.97394789579158,0.011730530445362436,0.43719584932464217,1.3030629258934963,-0.7426993274991495,1.9680520973973878,0.43123106127673866,1.2681527364443241
87.374749498998,0.011728743738960195,0.43736150327850287,1.303367345892682,-0.7437712074651404,1.9687962420576979,0.4313756985055396,1.269139783815217
87.7755511022044,0.011727025880301433,0.4375233789015859,1.3036675689987083,-0.7448235149187945,1.9695229455770211,0.43151710800156917,1.27011263800567
88.17635270541082,0.01172537686938615,0.43768147619389125,1.3039635952115751,-0.7458565977976747,1.9702326475377614,0.4316553468888682,1.2710714753979455
88.57715430861724,0.011723796706214347,0.4378357951554189,1.3042554245312823,-0.7468707999836324,1.9709257840853094,0.43179047239454643,1.2720164711424642
88.97795591182364,0.011722285390786022,0.43798633578616897,1.3045430569578302,-0.7478664613028094,1.9716027879280433,0.4319225418487825,1.272947799157806
89.37875751503006,0.011720842923101176,0.4381330980861413,1.3048264924912187,-0.7488439175256366,1.9722640883373275,0.43205161268482384,1.2738656321307107
89.77955911823648,0.01171946930315981,0.438276082055336,1.3051057311314478,-0.7498035003668345,1.9729101111475138,0.4321777424389868,1.2747701415160764
90.18036072144288,0.011718164530961922,0.43841528769375304,1.3053807728785172,-0.7507455374854133,1.9735412787559408,0.43230098875065665,1.275661497536961
90.5811623246493,0.011716928606507512,0.4385507150013924,1.3056516177324273,-0.7516703524846717,1.9741580101229341,0.4324214093622875,1.276539869184581
90.98196392785572,0.011715761529796581,0.4386823639782541,1.305918265693178,-0.7525782649121994,1.9747607207718063,0.43253906211940235,1.2774054242183133
91.38276553106212,0.01171466330082913,0.43881023462433816,1.306180716760769,-0.753469590259874,1.9753498227888566,0.4326540049705931,1.2782583291656922
91.78356713426854,0.011713633919605159,0.43893432693964457,1.306438970935201,-0.7543446399638642,1.9759257248233717,0.43276629596752036,1.2790987493224126
92.18436873747495,0.011712673386124665,0.4390546409241733,1.3066930282164733,-0.7552037214046272,1.9764888320876248,0.4328759932649139,1.2799268487523279
92.58517034068137,0.01171178170038765,0.4391711765779243,1.306942888604586,-0.7560471379069094,1.9770395463568764,0.4329831551205721,1.280742790287451
92.98597194388778,0.011710958862394115,0.4392839339008977,1.3071885520995394,-0.7568751887397476,1.9775782659693735,0.4330878398953625,1.2815467355279542
93.3867735470942,0.011710204872144057,0.43939291289309346,1.3074300187013335,-0.7576881773338056,1.9781052926294536,0.43319010605322117,1.282338844842168
93.78757515030061,0.01170951972963748,0.4394981135545115,1.3076672884099678,-0.7584863933527624,1.9786206394036128,0.4332900121611533,1.2831192773665832
94.18837675350701,0.011708903434874381,0.4395995358851519,1.307900361225443,-0.7592700710157226,1.9791244847459168,0.433387616889233,1.283888191005849
94.58917835671342,0.01170839203984535,0.43969377569502427,1.3081262245595853,-0.7600394396639983,1.9796170229777552,0.433482979010603,1.2846457424327746
94.98997995991984,0.011707914184561715,0.4397853883604054,1.3083485823474685,-0.7607947265102577,1.9800984473943377,0.4335761574014752,1.2853920870883275
95.39078156312625,0.011707457247236316,0.43987534312276627,1.3085682589490792,-0.7615361566385257,1.9805689502646948,0.43366721104113015,1.2861273791816348
95.79158316633266,0.011707021227869156,0.43996363998210675,1.3087852543644178,-0.7622639530041839,1.9810287228316774,0.4337561990119174,1.2868517716899828
96.19238476953907,0.011706606126460233,0.44005027893842685,1.308999568593484,-0.7629783364339708,1.9814779553119561,0.43384318049925535,1.2875654163588173
96.59318637274549,0.01170621194300955,0.4401352599917266,1.309211201636278,-0.7636795256259813,1.9819168368960232,0.43392821479163124,1.2882684637017423
96.9939879759519,0.011705838677517105,0.440218583142006,1.3094201534927998,-0.764367737149667,1.9823455557481904,0.43401136128060125,1.288961063000522
97.39478957915831,0.011705486329982896,0.44030024838926507,1.3096264241630493,-0.7650431854458363,1.98276429900659,0.4340926794607904,1.2896433623050794
97.79559118236473,0.011705154900406928,0.44038025573350376,1.3098300136470264,-0.7657060828266541,1.9831732527831751,0.43417222892989255,1.2903155084334965
98.19639278557113,0.011704844388789198,0.4404586051747221,1.3100309219447313,-0.7663566394756421,1.9835726021637188,0.43425006938867056,1.290977646972015
98.59719438877755,0.011704554795129706,0.4405352967129201,1.3102291490561637,-0.7669950634476788,1.9839625312078149,0.43432626064095603,1.291629922275035
98.99799599198397,0.011704286119428451,0.44061033034809766,1.310424694981324,-0.7676215606689989,1.9843432229488773,0.43440086259364946,1.2922724774651166
99.39879759519037,0.011704038361685435,0.4406837060802549,1.310617559720212,-0.7682363349371942,1.9847148593941408,0.43447393525672034,1.2929054544329786
99.79959919839679,0.011703811521900658,0.4407554239093919,1.3108077432728278,-0.7688395879212131,1.9850776215246602,0.43454553874320695,1.2935289938374992
100.2004008016032,0.01170360560007412,0.4408254838355084,1.3109952456391711,-0.7694315191613604,1.985431689295311,0.43461573326921643,1.2941432351057152
100.60120240480961,0.011703420596205818,0.4408938858586046,1.3111800668192424,-0.7700123260692979,1.985777241634789,0.43468457915392483,1.294748316432824
101.00200400801602,0.011703256510295756,0.44096062997868046,1.3113622068130413,-0.7705822039280439,1.9861144564456101,0.43475213681957703,1.2953443747821802
101.40280561122243,0.011703113342343932,0.44102571619573594,1.3115416656205678,-0.7711413458919735,1.9864435106041114,0.4348184667914869,1.2959315458852996
101.80360721442885,0.011702991092350346,0.44108914450977105,1.311718443241822,-0.7716899429868181,1.9867645799604496,0.43488361364903994,1.296509966065493
102.20440881763525,0.011702889760314998,0.44115091492078584,1.3118925396768042,-0.7722281841096663,1.9870778393386026,0.43494752035380413,1.297079772265915
102.60521042084167,0.011702809346237889,0.44121102742878027,1.312063954925514,-0.772756256028963,1.9873834625363678,0.4350101855649281,1.297641078678227
103.00601202404809,0.011702749850119019,0.4412694820337543,1.3122326889879514,-0.7732743433845098,1.9876816223253637,0.4350716235551693,1.2981939957430313
103.40681362725451,0.011702711271958386,0.44132627873570807,1.3123987418641165,-0.7737826286874652,1.987972490451029,0.4351318487849866,1.298738633051646
103.80761523046091,0.011702693611755991,0.4413814175346414,1.3125621135540095,-0.774281292320344,1.9882562376326232,0.43519087590253985,1.2992750993461075
104.20841683366733,0.011702696869511836,0.4414348984305544,1.31272280405763,-0.774770512537018,1.9885330335632252,0.43524871974369,1.2998035025191685
104.60921843687375,0.011702721045225918,0.441486721423447,1.3128808133749783,-0.7752504654627155,1.9888030469097357,0.43530539533199936,1.3003239496142989
105.01002004008015,0.011702766138898238,0.4415368865133193,1.3130361415060545,-0.7757213250940214,1.9890664453128746,0.4353609178787313,1.3008365468256846
105.41082164328657,0.011702832150528798,0.44158539370017125,1.3131887884508582,-0.7761832632988775,1.9893233953871832,0.43541530278285046,1.30134139949823
105.81162324649299,0.011702919080117594,0.44163224298400283,1.3133387542093897,-0.7766364498165822,1.9895740627210223,0.4354685656310225,1.3018386121275547
106.21242484969939,0.01170302692766463,0.44167743436481405,1.313486038781649,-0.7770810522577903,1.9898186118765737,0.4355207221976144,1.3023282883599965
106.6132264529058,0.011703155693169903,0.4417209678426049,1.3136306421676358,-0.7775172361045137,1.9900572063898399,0.4355717884446942,1.30281053099261
107.01402805611222,0.011703305376633416,0.4417628434173754,1.3137725643673503,-0.7779451647101205,1.9902900087706428,0.4356217805220312,1.3032854419731656
107.41482965931863,0.011703475978055166,0.44180306108912554,1.3139118053807928,-0.7783649992993359,1.9905171805026258,0.43567071476709585,1.3037531224001522
107.81563126252505,0.011703667497435155,0.44184162085785533,1.3140483652079629,-0.7787768989682415,1.990738882043252,0.43571860770505977,1.3042136725227744
108.21643286573146,0.01170387993477338,0.44187852272356476,1.3141822438488606,-0.7791810206842756,1.9909552728238054,0.4357654760487957,1.3046671917409542
108.61723446893788,0.011704119385841141,0.4419130575363289,1.314312311907759,-0.7795775192862333,1.99116651124939,0.43581133669887756,1.3051137786053308
109.01803607214428,0.011704376195640727,0.4419455497699502,1.3144386905424439,-0.7799665474842663,1.9913727546989304,0.4358562067435806,1.3055535308172597
109.4188376753507,0.011704634293882908,0.4419775094693684,1.3145636066100221,-0.7803482558598828,1.991574159525172,0.435900103458881,1.3059865452288137
109.81963927855712,0.01170489368056769,0.4420089366345835,1.3146870601104936,-0.7807227928659479,1.9917708810546797,0.4359430443084563,1.3064129178427826
110.22044088176352,0.01170515435569507,0.4420398312655956,1.3148090510438586,-0.7810903048266832,1.9919630735878397,0.4359850469436852,1.3068327438126728
110.62124248496994,0.011705416319265048,0.4420701933624046,1.314929579410117,-0.7814509359376671,1.9921508903988585,0.43602612920364736,1.3072461174427077
111.02204408817636,0.011705679571277624,0.44210002292501055,1.3150486452092687,-0.7818048282658349,1.9923344837357624,0.43606630911512384,1.307653132187828
111.42284569138276,0.011705944111732801,0.44212931995341337,1.3151662484413136,-0.7821521217494777,1.9925140048203989,0.43610560489259687,1.308053880653691
111.82364729458918,0.011706209940630576,0.4421580844476132,1.315282389106252,-0.7824929541982443,1.9926896038484352,0.43614403493824977,1.3084484545966706
112.2244488977956,0.011706477057970949,0.44218631640760986,1.3153970672040838,-0.7828274612931395,1.9928614299893597,0.43618161784196696,1.3088369449238586
112.625250501002,0.01170674546375392,0.44221401583340353,1.3155102827348089,-0.7831557765865251,1.9930296313864804,0.4362183723813342,1.3092194416930625
113.02605210420842,0.011707015157979492,0.4422411827249941,1.3156220356984274,-0.7834780315021195,1.9931943551569262,0.43625431752163835,1.3095960341128077
113.42685370741484,0.011707286140647661,0.44226781708238155,1.3157323260949392,-0.7837943615655006,1.9933556514332496,0.43628947241586735,1.3099668105423359
113.82765531062124,0.011707558411758428,0.44229391890556596,1.3158411539243444,-0.7841048813786045,1.9935134549885392,0.4363238564047105,1.3103318584916062
114.22845691382766,0.011707831971311795,0.4423194881945473,1.3159485191866431,-0.784409678626986,1.9936678124996523,0.4363574890165582,1.310691264621294
114.62925851703407,0.01170810681930776,0.4423445249493256,1.316054421881835,-0.7847088401010819,1.9938187724856566,0.43639038996750185,1.3110451147427926
115.03006012024048,0.011708382955746324,0.4423690291699008,1.3161588620099203,-0.78500245193501,1.9939663835278407,0.43642257916133426,1.311393493818211
115.4308617234469,0.011708660380627485,0.4423930008562729,1.3162618395708992,-0.7852905996065686,1.9941106942697135,0.4364540766895493,1.3117364859603764
115.83166332665331,0.011708939093951248,0.442416440008442,1.316363354564771,-0.785573367937237,1.9942517534170048,0.43648490283134206,1.3120741744328317
116.23246492985973,0.011709219095717607,0.442439346626408,1.3164634069915366,-0.7858508410921755,1.9943896097376648,0.43651507805360873,1.3124066416498374
116.63326653306613,0.011709500385926566,0.44246172071017087,1.3165619968511952,-0.7861231025802249,1.994524312061864,0.4365446230109467,1.312733969176371
117.03406813627255,0.011709782964578122,0.44248356225973073,1.3166591241437475,-0.7863902352539069,1.994655909281994,0.43657355854565466,1.3130562377281267
117.43486973947897,0.011710066831672278,0.4425048712750875,1.316754788869193,-0.7866523213094243,1.9947844503526664,0.43660190568773233,1.3133735271715157
117.83567134268537,0.011710351987209032,0.4425256477562412,1.3168489910275318,-0.7869094422866605,1.9949099842907136,0.43662968565488053,1.3136859165236658
118.23647294589179,0.011710638431188386,0.4425458917031918,1.316941730618764,-0.7871616790691797,1.9950325601751888,0.43665691985250144,1.3139934839524223
118.63727454909821,0.011710926163610339,0.44256560311593934,1.3170330076428898,-0.787409111884227,1.9951522271473654,0.43668362987369835,1.3142963067763471
119.03807615230461,0.011711215184474889,0.44258478199448387,1.3171228220999087,-0.7876518203027284,1.9952690344107376,0.43670983749927567,1.3145944614647187
119.43887775551103,0.011711505493782038,0.44260342833882527,1.317211173989821,-0.7878898832392907,1.99538303123102,0.436735564697739,1.3148880236375333
119.83967935871745,0.011711797091531785,0.4426215421489636,1.3172980633126268,-0.7881233789522012,1.9954942669361477,0.43676083362529516,1.3151770680655033
120.24048096192385,0.011712089977724131,0.44263912342489886,1.3173834900683257,-0.7883523850434287,1.9956027909162766,0.4367856666258521,1.3154616686700584
120.64128256513027,0.011712384152359076,0.44265617216663106,1.3174674542569182,-0.7885769784586223,1.995708652623783,0.436810086231019,1.315741898523345
121.04208416833669,0.01171267961543662,0.4426726883741602,1.317549955878404,-0.788797235487112,1.9958119015732638,0.43683411516010606,1.3160178298482268
121.4428857715431,0.011712976366956764,0.4426886720474862,1.3176309949327831,-0.7890132317619089,1.9959125873415366,0.4368577763201249,1.316289534018284
121.8436873747495,0.011713274406919504,0.4427041231866092,1.3177105714200557,-0.7892250422597046,1.9960107595676395,0.436881092805788,1.3165570815578138
122.2444889779559,0.011713573735324844,0.4427190417915291,1.3177886853402216,-0.7894327413008717,1.9961064679528306,0.43690408789950935,1.3168205421418306
122.64529058116231,0.011713874352172783,0.4427334278622459,1.3178653366932809,-0.7896364025494637,1.9961997622605896,0.43692675781086465,1.3170799908959883
123.04609218436873,0.01171417625746332,0.4427472813987597,1.3179405254792333,-0.7898360990132146,1.996290692316616,0.43694905465768047,1.3173355005123641
123.44689378757514,0.011714479451196455,0.44276060240107035,1.3180142516980795,-0.7900319030435398,1.99637930800883,0.4369709783087255,1.3175871218132238
123.84769539078155,0.01171478393337219,0.442773390869178,1.3180865153498187,-0.7902238863355349,1.9964656592873724,0.4369925307105643,1.3178349046540534
124.24849699398797,0.011715089703990522,0.4427856468030825,1.3181573164344516,-0.7904121199279768,1.9965497961646048,0.437013713926161,1.3180788985569836
124.64929859719437,0.011715396763051455,0.442797370202784,1.3182266549519777,-0.790596674203323,1.996631768715109,0.43703453013487914,1.3183191527107896
125.05010020040079,0.01171570397236927,0.44280812902676087,1.3182931375283886,-0.7907776188877119,1.9967116270756875,0.43705498163248174,1.3185557159708912
125.45090180360721,0.011716008133639263,0.4428179480556314,1.3183565068467449,-0.7909550230509628,1.9967894214453634,0.4370750708311314,1.3187886368593524
125.85170340681361,0.011716309952457343,0.4428276460837926,1.3184192536105,-0.7911289551065755,1.9968652020853803,0.4370948002593901,1.3190179635648822
126.25250501002003,0.011716609428823509,0.44283722311124446,1.318481377819654,-0.7912994828117312,1.9969390193192027,0.4371141725622195,1.3192437439428335
126.65330661322645,0.011716906562737764,0.442846679137987,1.318542879474207,-0.7914666732672914,1.997010923532515,0.43713319050098054,1.3194660255152042
127.05410821643287,0.011717201354200103,0.44285601416402015,1.3186037585741588,-0.7916305929177987,1.9970809651732226,0.43715185695343367,1.3196848554706364
127.45490981963927,0.011717493803210528,0.44286522818934393,1.3186640151195097,-0.7917913075514764,1.9971491947514515,0.43717017491373905,1.3199002806644167
127.85571142284569,0.011717783909769042,0.44287432121395837,1.3187236491102596,-0.7919488823002289,1.997215662839548,0.43718814749245616,1.3201123476184762
128.2565130260521,0.011718071673875641,0.44288329323786346,1.3187826605464084,-0.792103381639641,1.9972804200720793,0.43720577791654397,1.3203211025213903
128.6573146292585,0.011718357095530327,0.4428921442610592,1.318841049427956,-0.7922548693889787,1.9973435171458327,0.43722306952936096,1.3205265912283797
129.05811623246493,0.011718640174733098,0.44290087428354563,1.3188988157549026,-0.7924034087111886,1.9974050048198166,0.4372400257906651,1.3207288592613085
129.45891783567134,0.011718920911483957,0.44290948330532265,1.3189559595272484,-0.7925490621128983,1.9974649339152595,0.437256650276614,1.320927951808686
129.85971943887776,0.011719199305782902,0.4429179713263904,1.319012480744993,-0.7926918914444162,1.9975233553156106,0.4372729466797645,1.3211239137256656
130.26052104208418,0.011719475357629934,0.4429263383467487,1.3190683794081366,-0.7928319578997314,1.9975803199665398,0.43728891880907317,1.3213167895340456
130.66132264529057,0.011719749067025052,0.4429345843663977,1.319123655516679,-0.7929693220165138,1.9976358788759376,0.4373045705898959,1.3215066234222685
131.06212424849699,0.011720020433968257,0.44294270938533736,1.3191783090706204,-0.7931040436761145,1.9976900831139148,0.43731990606398824,1.321693459245421
131.4629258517034,0.011720289458459548,0.4429507134035676,1.3192323400699608,-0.793236182103565,1.997742983812803,0.437334929389505,1.321877340525235
131.86372745490982,0.011720556140498927,0.4429585964210886,1.3192857485147003,-0.7933657958675778,1.9977946321671538,0.4373496448410008,1.3220583104500865
132.26452905811624,0.01172082048008639,0.44296635843790017,1.3193385344048385,-0.7934929428805464,1.9978450794337403,0.4373640568094294,1.3222364118749959
132.66533066132266,0.011721082477221942,0.4429739994540024,1.3193906977403758,-0.7936176803985447,1.9978943769315556,0.4373781698021444,1.322411687321628
133.06613226452905,0.011721342131905578,0.4429815194693953,1.3194422385213118,-0.793740065021328,1.9979425760418132,0.43739198844289856,1.3225841789782926
133.46693386773546,0.0117215994441373,0.44298891848407884,1.3194931567476471,-0.7938601526923319,1.997989728207948,0.4374055174718444,1.3227539286999437
133.86773547094188,0.011721854413917111,0.442996196498053,1.3195434524193812,-0.7939779986986731,1.9980358849356141,0.43741876174553385,1.3229209780081794
134.2685370741483,0.011722107041245008,0.44300335351131787,1.3195931255365143,-0.7940936576711493,1.9980810977926873,0.43743172623691823,1.3230853680912429
134.66933867735472,0.01172235732612099,0.44301038952387334,1.3196421760990462,-0.7942071835842385,1.9981254184092636,0.4374444160353485,1.3232471398040215
135.07014028056113,0.011722605268545062,0.44301730453571947,1.3196906041069771,-0.7943186297560999,1.9981688984776593,0.43745683634657506,1.3234063336680473
135.47094188376752,0.011722850868517216,0.44302409854685626,1.319738409560307,-0.7944280488485737,1.9982115897524118,0.43746899249274773,1.3235629898714965
135.87174348697394,0.01172309412603746,0.4430307715572837,1.319785592459036,-0.7945354928671805,1.9982535440502787,0.43748088991241596,1.3237171482691898
136.27254509018036,0.011723335041105789,0.44303732356700176,1.3198321528031638,-0.794641013161122,1.998294813250238,0.4374925341605286,1.3238688483825933
136.67334669338678,0.011723573613722204,0.44304375457601053,1.3198780905926906,-0.7947446449183414,1.9983353610109433,0.4375039309084339,1.3240181293998163
137.0741482965932,0.011723809843886707,0.4430500645843099,1.3199234058276164,-0.7948464018729686,1.998375092380933,0.43751508594387994,1.3241650301756134
137.4749498997996,0.011724043731599295,0.44305625359189993,1.319968098507941,-0.7949463086893701,1.998414013485194,0.4375260051710139,1.3243095892313832
137.87575150300603,0.01172427527685997,0.4430623215987806,1.3200121686336646,-0.7950443900232647,1.998452131202564,0.43753669461038275,1.3244518447551692
138.27655310621242,0.011724504479668732,0.4430682686049519,1.3200556162047872,-0.7951406704351853,1.9984894525716765,0.4375471603989327,1.3245918346016592
138.67735470941884,0.01172473134002558,0.4430740946104139,1.3200984412213086,-0.7952351743904792,1.99852598479096,0.4375574087900097,1.3247295962921855
139.07815631262525,0.011724955857930514,0.4430797996151665,1.320140643683229,-0.7953279262593076,1.998561735218638,0.43756744615335896,1.3248651670147251
139.47895791583167,0.011725178033383535,0.4430853836192098,1.3201822235905485,-0.7954189503166463,1.9985967113727297,0.4375772789751254,1.3249985836238989
139.8797595190381,0.011725397866384643,0.4430908466225437,1.320223180943267,-0.7955082707422849,1.9986309209310498,0.4375869138578533,1.325129882640973
140.2805611222445,0.011725615356933837,0.4430961886251683,1.3202635157413842,-0.7955959116208275,1.998664371731208,0.4375963575204864,1.3252591002538576
140.6813627254509,0.011725830505031117,0.4431014096270835,1.3203032279849005,-0.7956818969416922,1.9986970717706098,0.4376056167983681,1.3253862723171073
141.0821643286573,0.011726043310676483,0.4431065096282894,1.3203423176738158,-0.7957662505991113,1.9987290292064552,0.43761469864324115,1.3255114343519214
141.48296593186373,0.011726253773869938,0.4431114886287859,1.32038078480813,-0.7958489963921316,1.9987602523557404,0.4376236101232478,1.3256346215461439
141.88376753507015,0.011726461894611477,0.4431163466285731,1.320418629387843,-0.7959301580246135,1.9987907496952566,0.4376323584229299,1.3257558687542625
142.28456913827657,0.011726667672901104,0.4431210836276509,1.3204558514129552,-0.7960097591052323,1.9988205298615902,0.4376409508432287,1.3258752104974105
142.68537074148298,0.011726871108738816,0.4431256996260194,1.3204924508834663,-0.796087823147477,1.998849601651123,0.4376493948014849,1.3259926809633646
143.0861723446894,0.011727072202124615,0.4431301946236785,1.3205284277993763,-0.7961643735696509,1.9988779740200324,0.4376576978314388,1.3261083140065468
143.4869739478958,0.011727270953058502,0.4431345686206283,1.3205637821606853,-0.7962394336948716,1.998905656084291,0.43766586758323023,1.326222143148023
143.8877755511022,0.011727467361540475,0.4431388216168687,1.320598513967393,-0.796313026751071,1.9989326571196666,0.4376739118233984,1.326334201575504
144.28857715430863,0.011727661427570533,0.44314295361239975,1.3206326232195,-0.7963851758709948,1.9989589865617223,0.4376818384348819,1.3264445221433452
144.68937875751502,0.011727853151148679,0.44314696460722147,1.3206661099170058,-0.7964559040922033,1.998984654005817,0.43768965541701915,1.3265531373725457
145.09018036072143,0.011728042532274911,0.44315085460133385,1.3206989740599104,-0.7965252343570709,1.9990096692071044,0.43769737088554783,1.32666007945075
145.49098196392785,0.011728229570949229,0.44315462359473684,1.3207312156482143,-0.796593189512786,1.9990340420805337,0.43770499307260513,1.3267653802322468
145.89178356713427,0.011728414267171633,0.4431582715874305,1.320762834681917,-0.7966597923113515,1.9990577827008496,0.43771253032672774,1.3268690712379687
146.29258517034066,0.011728596620942125,0.44316179857941485,1.3207938311610186,-0.7967250654095842,1.999080901302592,0.4377199911128519,1.3269711836554938
146.69338677354708,0.011728776632260704,0.4431652045706898,1.320824205085519,-0.7967890313691154,1.9991034082800963,0.43772738401231337,1.327071748339044
147.0941883767535,0.011728954301127368,0.4431684895612554,1.3208539564554185,-0.7968517126563902,1.999125314187493,0.4377347177228473,1.3271707958094858
147.4949899799599,0.011729129627542119,0.44317165355111166,1.320883085270717,-0.7969131316426683,1.999146629738708,0.4377419955026192,1.3272683562999281
147.89579158316633,0.011729302611504955,0.44317469654025854,1.3209115915314145,-0.7969733106040234,1.9991673658074627,0.4377491804552018,1.3273644554454844
148.29659318637275,0.01172947325301588,0.44317761852869614,1.3209394752375108,-0.7970322717213435,1.9991875334272737,0.4377562639382263,1.3274591104618902
148.69739478957916,0.01172964155207489,0.44318041951642434,1.320966736389006,-0.7970900370803305,1.999207143791453,0.4377632457960529,1.3275523377359333
149.09819639278555,0.011729807508681986,0.4431830995034432,1.3209933749859004,-0.797146628671501,1.9992262082531076,0.4377701259160642,1.3276441535930543
149.49899799599197,0.01172997112283717,0.44318565848975267,1.3210193910281935,-0.7972020683901854,1.9992447383251406,0.4377769042286653,1.327734574297346
149.8997995991984,0.01173013239454044,0.44318809647535284,1.3210447845158857,-0.7972563780365284,1.9992627456802499,0.4377835807072838,1.327823616051554
150.3006012024048,0.011730291323791796,0.4431904134602436,1.3210695554489769,-0.797309579315489,1.9992802421509286,0.4377901553683699,1.3279112949970757
150.70140280561122,0.011730447910591238,0.4431926094444251,1.321093703827467,-0.7973616938368402,1.9992972397294655,0.43779662827139626,1.3279976272139613
151.10220440881764,0.011730602154938768,0.4431946844278972,1.321117229651356,-0.7974127431151694,1.9993137505679448,0.4378029995188578,1.328082628720913
151.50300601202403,0.011730754056834384,0.44319663841066,1.321140132920644,-0.7974627485698782,1.9993297869782456,0.43780926925627234,1.328166315475286
151.90380761523045,0.011730903616278085,0.44319847139271334,1.3211624136353308,-0.7975117315251822,1.9993453614320424,0.4378154376721798,1.3282487033730874
152.30460921843687,0.011731041931031595,0.44320006111089005,1.3211826263675774,-0.7975597132101112,1.999360486560806,0.4378215049981429,1.3283298082489767
152.70541082164328,0.011731176954365524,0.4432015987721662,1.3212022966298347,-0.7976067147585095,1.9993751751558009,0.4378274715087466,1.3284096458762662
153.1062124248497,0.011731310837417151,0.44320312234411346,1.3212217977580425,-0.7976527572090354,1.999389440168088,0.43783333752159864,1.3284882319669202
153.50701402805612,0.011731443580186476,0.4432046318267319,1.321241129752201,-0.7976978615051612,1.9994032947085238,0.437839103397329,1.3285655821715556
153.90781563126254,0.0117315751826735,0.44320612722002145,1.3212602926123103,-0.7977420484951738,1.9994167520477595,0.4378447695395903,1.3286417120794416
154.30861723446893,0.011731705644878222,0.4432076085239821,1.3212792863383702,-0.7977853389321742,1.9994298256162415,0.4378503363950575,1.3287166372184998
154.70941883767534,0.011731834966800641,0.4432090757386139,1.3212981109303807,-0.7978277534740772,1.9994425290042122,0.4378558044534283,1.3287903730553041
155.11022044088176,0.01173196314844076,0.4432105288639168,1.321316766388342,-0.7978693126836123,1.9994548759617088,0.4378611742474227,1.3288629349950813
155.51102204408818,0.011732090189798575,0.4432119678998909,1.321335252712254,-0.7979100370283229,1.9994668803985642,0.43786644635278327,1.3289343383817098
155.9118236472946,0.01173221609087409,0.4432133928465361,1.3213535699021166,-0.7979499468805666,1.9994785563844064,0.43787162138827507,1.3290045984977208
156.31262525050101,0.011732340851667302,0.4432148037038524,1.3213717179579298,-0.7979890625175157,1.999489918148659,0.43787670001568557,1.3290737305642981
156.7134268537074,0.011732464472178213,0.44321620047183985,1.3213896968796937,-0.7980274041211558,1.9995009800805403,0.4378816829398249,1.3291417497412776
157.11422845691382,0.011732586952406822,0.4432175831504984,1.3214075066674082,-0.7980649917782875,1.999511756729065,0.4378865709085255,1.3292086711271478
157.51503006012024,0.011732708292353127,0.44321895173982817,1.3214251473210736,-0.7981018454805251,1.999522262803042,0.4378913647126425,1.3292745097590495
157.91583166332666,0.011732828492017133,0.443220306239829,1.3214426188406896,-0.7981379851242975,1.9995325131710766,0.4378960651860534,1.3293392806127755
158.31663326653307,0.011732947551398835,0.44322164665050096,1.321459921226256,-0.7981734305108472,1.9995425228615684,0.4379006732056582,1.3294029986027716
158.7174348697395,0.011733065470498237,0.44322297297184404,1.3214770544777734,-0.7982082013462317,1.9995523070627135,0.43790518969137937,1.329465678582136
159.1182364729459,0.011733182249315336,0.4432242852038583,1.3214940185952415,-0.7982423172413221,1.999561881122502,0.43790961560616193,1.3295273353426187
159.5190380761523,0.011733297887850132,0.44322558334654366,1.32151081357866,-0.7982757977118038,1.9995712605487204,0.4379139519559735,1.3295879836146225
159.91983967935872,0.011733412386102628,0.44322686739990014,1.3215274394280294,-0.7983086621781766,1.9995804610089503,0.4379181997898039,1.3296476380672027
160.32064128256513,0.01173352574407282,0.44322813736392774,1.3215438961433494,-0.7983409299657543,1.9995894983305682,0.4379223601996658,1.3297063133080667
160.72144288577155,0.011733637961760713,0.4432293932386265,1.32156018372462,-0.798372620304665,1.9995983885007464,0.437926434320594,1.3297640238835744
161.12224448897797,0.011733749039166302,0.4432306350239964,1.3215763021718414,-0.798403752329851,1.9996071476664525,0.4379304233306462,1.3298207842787384
161.5230460921844,0.011733858976289589,0.4432318627200374,1.3215922514850134,-0.7984343450810686,1.9996157921344493,0.43793432845090224,1.3298766089172231
161.92384769539078,0.011733967773130575,0.4432330763267495,1.321608031664136,-0.7984644175028887,1.999624338371295,0.43793815094546457,1.329931512161346
162.3246492985972,0.011734075429689258,0.4432342758441328,1.3216236427092094,-0.7984939884446959,1.999632803003343,0.4379418921214583,1.3299855083120762
162.7254509018036,0.01173418194596564,0.4432354612721872,1.3216390846202335,-0.7985230766606894,1.9996412028167423,0.43794555332903073,1.3300386116090357
163.12625250501003,0.01173428732195972,0.44323663261091273,1.3216543573972082,-0.7985517008098826,1.9996495547574369,0.4379491359613519,1.330090836230499
163.52705410821645,0.011734391557671498,0.4432377898603094,1.3216694610401334,-0.7985798747027398,1.999657863400039,0.43795264145461427,1.3301421962933926
163.92785571142286,0.011734494653100974,0.44323893302037715,1.3216843955490094,-0.7986075792582349,1.9996660540276727,0.43795607128803277,1.3301927058532959
164.32865731462925,0.01173459660824815,0.4432400620911161,1.3216991609238362,-0.7986348131114114,1.9996741103880076,0.4379594269838448,1.3302423789044397
164.72945891783567,0.01173469742311302,0.44324117707252614,1.3217137571646136,-0.7986615803472973,1.9996820315135178,0.4379627101073104,1.3302912293797087
165.1302605210421,0.011734797097695591,0.4432422779646073,1.3217281842713418,-0.7986878850862575,1.9996898165213828,0.437965922266712,1.3303392711506385
165.5310621242485,0.01173489563199586,0.4432433647673596,1.3217424422440203,-0.7987137314839939,1.999697464613487,0.4379690651133544,1.3303865180274184
165.93186372745492,0.011734993026013827,0.44324443748078307,1.3217565310826498,-0.7987391237315448,1.9997049750764202,0.4379721403415651,1.3304329837588889
166.33266533066134,0.011735089279749492,0.4432454961048776,1.3217704507872299,-0.7987640660552854,1.9997123472814775,0.4379751496886941,1.3304786820325436
166.73346693386773,0.011735184393202855,0.4432465406396433,1.3217842013577605,-0.7987885627169274,1.9997195806846593,0.4379780949351137,1.3305236264745286
167.13426853707415,0.011735278366373916,0.44324757108508017,1.321797782794242,-0.7988126180135198,1.9997266748266709,0.4379809779042188,1.330567830649642
167.53507014028054,0.011735371199262675,0.4432485874411881,1.321811195096674,-0.7988362362774477,1.9997336293329233,0.4379838004624269,1.3306113080613342
167.93587174348696,0.011735462891869133,0.4432495897079672,1.3218244382650568,-0.7988594218764334,1.9997404439135322,0.43798656451917783,1.3306540721517086
168.33667334669337,0.011735553444193287,0.4432505778854174,1.3218375122993904,-0.7988821792135359,1.999747118363319,0.437989272026934,1.3306961363015204
168.7374749498998,0.011735642856235141,0.44325155197353877,1.3218504171996743,-0.7989045127271506,1.9997536525618105,0.43799192498118034,1.3307375138301776
169.1382765531062,0.011735731127994692,0.44325251197233123,1.3218631529659093,-0.79892642689101,1.999760046473238,0.4379945254204241,1.3307782179957404
169.53907815631263,0.011735818259471942,0.4432534578817948,1.3218757195980946,-0.7989479262141833,1.9997663001465384,0.4379970754261953,1.3308182619949211
169.93987975951904,0.01173590425066689,0.44325438970192954,1.3218881170962307,-0.7989690152410762,1.9997724137153543,0.4379995771230463,1.3308576589630852
170.34068136272543,0.011735989101579535,0.44325530743273545,1.3219003454603175,-0.7989896985514314,1.999778387398033,0.4380020326785519,1.3308964219742496
170.74148296593185,0.01173607281220988,0.4432562110742124,1.321912404690355,-0.7990099807603284,1.999784221497627,0.43800444430330954,1.3309345640410846
171.14228456913827,0.011736155382557921,0.44325710062636053,1.3219242947863432,-0.7990298665181831,1.9997899164018944,0.438006814250939,1.3309720981149118
171.5430861723447,0.011736236812623662,0.44325797608917983,1.321936015748282,-0.7990493605107485,1.999795472583298,0.4380091448180827,1.3310090370857064
171.9438877755511,0.0117363171024071,0.4432588374626702,1.3219475675761714,-0.7990684674591142,1.9998008905990068,0.4380114383444054,1.331045393782095
172.34468937875752,0.011736396251908235,0.4432596847468317,1.3219589502700115,-0.7990871921197064,1.999806171090894,0.43801369721259453,1.331081180971357
172.7454909819639,0.01173647426112707,0.4432605179416643,1.3219701638298025,-0.7991055392842883,1.9998113147855388,0.43801592384835997,1.3311164113594243
173.14629258517033,0.011736551130063604,0.44326133704716814,1.321981208255544,-0.7991235137799598,1.999816322494225,0.4380181207204339,1.331151097590881
173.54709418837675,0.011736626858717833,0.443262142063343,1.321992083547236,-0.7991411204691574,1.9998211951129419,0.43802029034057127,1.3311852522489636
173.94789579158316,0.011736701447089761,0.44326293299018904,1.322002789704879,-0.7991583642496545,1.9998259336223845,0.4380224352635494,1.3312188878555613
174.34869739478958,0.011736774895179389,0.44326370982770624,1.3220133267284726,-0.7991752500545611,1.9998305390879523,0.438024558087168,1.331252016871215
174.749498997996,0.011736847202986714,0.4432644725758945,1.3220236946180166,-0.7991917828523241,1.9998350126597504,0.4380266614522495,1.331284651695119
175.1503006012024,0.011736918370511737,0.4432652212347539,1.3220338933735116,-0.799207967646727,1.9998393555725893,0.4380287480426387,1.331316804665119
175.5511022044088,0.011736988397754458,0.4432659558042845,1.3220439229949572,-0.7992238094768901,1.9998435691459844,0.4380308205852028,1.3313484880577136
175.95190380761522,0.011737057284714877,0.4432666762844862,1.3220537834823534,-0.7992393134172705,1.9998476547841564,0.43803288184983175,1.3313797140880537
176.35270541082164,0.011737125031392995,0.443267382675359,1.3220634748357003,-0.799254484577662,1.9998516139760314,0.4380349346494377,1.3314104949099428
176.75350701402806,0.01173719163778881,0.44326807497690296,1.3220729970549978,-0.7992693281031952,1.9998554482952409,0.43803698183995554,1.3314408426158366
177.15430861723448,0.011737257103902323,0.443268753189118,1.3220823501402459,-0.7992838491743374,1.9998591594001212,0.43803902632034253,1.331470769236843
177.5551102204409,0.011737321429733535,0.4432694173120042,1.322091534091445,-0.7992980530068924,1.999862749033714,0.4380410710325784,1.3315002867427228
177.95591182364728,0.011737384615282445,0.44327006734556157,1.3221005489085944,-0.7993119448520013,1.9998662190237664,0.43804311235700605,1.3315293955186034
178.3567134268537,0.011737446660549053,0.44327070328979,1.3221093945916946,-0.7993255299961415,1.9998695712827304,0.43804512350287794,1.3315580550106607
178.75751503006012,0.01173750756553336,0.4432713251446896,1.3221180711407456,-0.7993388137611273,1.9998728078077639,0.4380471016350986,1.3315862658758
179.15831663326654,0.011737567330235362,0.44327193291026035,1.3221265785557472,-0.7993518015041097,1.999875930680729,0.4380490471803077,1.3316140343831575
179.55911823647295,0.011737625954655065,0.4432725265865022,1.3221349168366994,-0.7993644986175764,1.9998789420681944,0.4380509605639486,1.3316413667482339
179.95991983967937,0.011737683438792465,0.44327310617341514,1.3221430859836023,-0.7993769105293521,1.9998818442214326,0.43805284221026813,1.331668269132895
180.36072144288576,0.011737739782647564,0.4432736716709993,1.322151085996456,-0.7993890427025979,1.9998846394764223,0.43805469254231677,1.3316947476453724
180.76152304609218,0.01173779498622036,0.4432742230792545,1.3221589168752603,-0.7994009006358119,1.9998873302538471,0.4380565119819484,1.3317208083402627
181.1623246492986,0.011737849049510854,0.44327476039818087,1.3221665786200152,-0.7994124898628289,1.999889919059096,0.4380583009498204,1.3317464572185276
181.56312625250501,0.011737901972519046,0.4432752836277784,1.3221740712307208,-0.7994238159528201,1.9998924084822631,0.43806005986539376,1.331771700227494
181.96392785571143,0.011737953755244937,0.443275792768047,1.3221813947073773,-0.7994348845102941,1.9998948011981479,0.438061789146933,1.3317965432608545
182.36472945891785,0.011738004397688526,0.44327628781898676,1.322188549049984,-0.7994457011750957,1.9998970999662546,0.4380634892115061,1.3318209921586663
182.76553106212424,0.011738053899849813,0.4432767687805977,1.3221955342585419,-0.7994562716224067,1.9998993076307934,0.43806516047498467,1.3318450527073524
183.16633266533066,0.011738102261728799,0.4432772356528797,1.32220235033305,-0.7994666015627455,1.9999014271206794,0.4380668033520438,1.3318687306397008
183.56713426853707,0.011738149483325482,0.4432776884358328,1.3222089972735092,-0.7994766967419674,1.9999034614495328,0.438068418256162,1.3318920316348646
183.9679358717435,0.011738195564639863,0.44327812712945713,1.3222154750799187,-0.7994865629412644,1.9999054137156793,0.4380700055996215,1.3319149613183625
184.3687374749499,0.011738240505671942,0.4432785517337525,1.3222217837522792,-0.7994962059771652,1.9999072871021497,0.43807156579350787,1.331937525262078
184.76953907815633,0.01173828430642172,0.44327896224871904,1.32222792329059,-0.7995056317015352,1.9999090848766798,0.4380730992477104,1.3319597289842602
185.17034068136275,0.011738326966889196,0.44327935867435675,1.3222338936948517,-0.7995148460015766,1.9999108103917114,0.4380746063709217,1.3319815779495232
185.57114228456913,0.01173836848707437,0.44327974101066553,1.322239694965064,-0.7995238547998285,1.9999124670843904,0.43807608757063815,1.3320030775688465
185.97194388777555,0.01173840886697724,0.44328010925764544,1.322245327101227,-0.7995326640541663,1.999914058476569,0.4380775432531594,1.3320242331995749
186.37274549098197,0.01173844810659781,0.44328046341529653,1.322250790103341,-0.7995412797578028,1.999915588174804,0.4380789738235888,1.3320450501454182
186.7735470941884,0.011738486205936078,0.4432808034836187,1.3222560839714053,-0.7995497079392869,1.999917059870358,0.4380803796858332,1.3320655336564515
187.1743486973948,0.011738523164992043,0.44328112946261206,1.3222612087054202,-0.7995579546625048,1.999918477339198,0.4380817612426029,1.3320856889291155
187.57515030060122,0.01173855898376571,0.4432814413522765,1.322266164305386,-0.799566026026679,1.999919844441997,0.4380831188954118,1.3321055211062156
187.9759519038076,0.01173859366225707,0.44328173915261204,1.3222709507713024,-0.799573928166369,1.9999211651241329,0.4380844530445773,1.3321250352769227
188.37675350701403,0.011738627200466131,0.4432820228636188,1.3222755681031695,-0.7995816672514708,1.999922443415689,0.43808576408922045,1.332144236476773
188.77755511022045,0.01173865959839289,0.4432822924852966,1.3222800163009871,-0.7995892494872177,1.9999236834314538,0.4380870524272656,1.332163129687668
189.17835671342684,0.011738690856037346,0.44328254801764555,1.3222842953647556,-0.7995966811141789,1.9999248893709205,0.4380883184554408,1.332181719837874
189.57915831663325,0.011738721086305023,0.4432827910359578,1.3222884019952716,-0.7996039684082611,1.9999260655182887,0.43808956256927745,1.332200011802023
189.97995991983967,0.011738750858516967,0.443283030092547,1.3222924365787316,-0.7996111176807075,1.9999272162424622,0.43809078516311073,1.332218010401112
190.3807615230461,0.011738780238713517,0.4432832662230208,1.322296419129023,-0.7996181352780978,1.9999283459970503,0.4380919866300792,1.3322357204025037
190.7815631262525,0.01173880922689467,0.44328349942737905,1.3223003496461458,-0.7996250275823487,1.9999294593203678,0.438093167362125,1.3322531465199252
191.1823647294589,0.01173883782306043,0.4432837297056219,1.3223042281301,-0.7996318010107136,1.9999305608354345,0.43809432774999363,1.3322702934134696
191.58316633266531,0.011738866027210797,0.44328395705774937,1.3223080545808858,-0.7996384620157828,1.9999316552499757,0.43809546818323436,1.332287165689595
191.98396793587173,0.011738893839345767,0.44328418148376136,1.322311828998503,-0.799645017085483,1.9999327473564217,0.4380965890501999,1.3323037679011243
192.38476953907815,0.011738921259465343,0.4432844029836579,1.3223155513829514,-0.7996514727430778,1.9999338420319077,0.43809769073804633,1.3323201045472464
192.78557114228457,0.011738948287569523,0.443284621557439,1.3223192217342314,-0.7996578355471677,1.9999349442382752,0.43809877363273353,1.332336180073515
193.18637274549098,0.01173897492365831,0.44328483720510464,1.3223228400523428,-0.7996641120916899,1.9999360590220698,0.4380998381190247,1.3323519988718489
193.58717434869737,0.011739001167731702,0.4432850499266549,1.3223264063372857,-0.799670309005918,1.999937191514543,0.4381008845804867,1.3323675652805327
193.9879759519038,0.011739027019789698,0.44328525972208965,1.32232992058906,-0.7996764329544627,1.9999383469316514,0.4381019133994898,1.3323828835842155
194.3887775551102,0.0117390524798323,0.443285466591409,1.3223333828076658,-0.7996824906372715,1.9999395305740566,0.4381029249572078,1.3323979580139125
194.78957915831663,0.011739077547859508,0.44328567053461293,1.322336792993103,-0.7996884887896284,1.9999407478271256,0.4381039196336182,1.3324127927470033
195.19038076152304,0.011739102223871322,0.44328587155170135,1.3223401511453714,-0.7996944341821542,1.999942004160931,0.4381048978075019,1.3324273919072331
195.59118236472946,0.01173912650786774,0.44328606964267436,1.3223434572644714,-0.7997003336208066,1.99994330513025,0.4381058598564433,1.3324417595647127
195.99198396793588,0.011739150399848762,0.44328626480753197,1.322346711350403,-0.7997061821045025,1.999944643638472,0.43810680615683034,1.3324558997359175
196.39278557114227,0.011739173899814392,0.4432864570462741,1.3223499134031658,-0.7997119247000902,1.9999459589433008,0.43810773708385453,1.3324698163836883
196.7935871743487,0.011739197007764626,0.4432866463589008,1.32235306342276,-0.7997175554275651,1.9999472429968352,0.4381086530115109,1.3324835134172317
197.1943887775551,0.011739219723699465,0.4432868327454121,1.3223561614091859,-0.7997230764533796,1.9999484965394227,0.43810955431259807,1.332496994692119
197.59519038076152,0.01173924204761891,0.4432870162058079,1.322359207362443,-0.7997284899048175,1.9999497202952325,0.43811044135871796,1.3325102640102866
197.99599198396794,0.011739263979522959,0.44328719674008826,1.3223622012825318,-0.7997337978699937,1.999950914972253,0.4381113145202763,1.3325233251200366
198.39679358717436,0.011739285519411615,0.4432873743482532,1.3223651431694519,-0.799739002397854,1.999952081262293,0.4381121741664822,1.332536181716036
198.79759519038075,0.011739306667284875,0.4432875490303027,1.3223680330232033,-0.7997441054981759,1.9999532198409824,0.43811302066534824,1.3325488374393173
199.19839679358716,0.01173932742314274,0.44328772078623674,1.3223708708437862,-0.7997491091415675,1.9999543313677701,0.4381138543836907,1.332561295877278
199.59919839679358,0.011739347786985212,0.44328788961605536,1.3223736566312005,-0.7997540152594685,1.9999554164859261,0.4381146756871293,1.332573560563681
200.0,0.011739367758812288,0.44328805551975853,1.3223763903854462,-0.7997588257441497,1.9999564758225403,0.43811548494008723,1.3325856349786545


==> reduction12_C_isoclines.csv <==
x1,x2,y1,y2
-0.05,-0.05,-2.2222222222222223,0.0
-0.029875000000000002,-0.029875000000000002,-1.5650257163850112,0.0
-0.009750000000000002,-0.009750000000000002,-1.0468681559351731,0.0
0.010374999999999995,0.010374999999999995,-0.6278470984353337,0.0
0.0305,0.0305,-0.2819956616052061,0.0
0.050625,0.050625,0.00831255195344971,0.0
0.07075,0.07075,0.25546321945213907,0.0
0.09087500000000001,0.09087500000000001,0.4684142672969489,0.0
0.111,0.111,0.6538049303322615,0.0
0.131125,0.131125,0.8166603749842707,0.0
0.15125,0.15125,0.9608540925266904,0.0
0.171375,0.171375,1.0894199483899922,0.0
0.1915,0.1915,1.2047679863771816,0.0
0.211625,0.211625,1.308836926814455,0.0
0.23175,0.23175,1.4032040146689828,0.0
0.25187499999999996,0.25187499999999996,1.4891655140617794,0.0
0.272,0.272,1.5677966101694918,0.0
0.292125,0.292125,1.6399966133265602,0.0
0.31224999999999997,0.31224999999999997,1.7065235074019847,0.0
0.332375,0.332375,1.7680206621272598,0.0
0.35250000000000004,0.35250000000000004,1.8250377073906483,0.0
0.372625,0.372625,1.8780470057483807,0.0
0.39275,0.39275,1.927456769295656,0.0
0.412875,0.412875,1.973621592222449,0.0
0.433,0.433,2.0168509741969456,0.0
0.453125,0.453125,2.0574162679425836,0.0
0.47325,0.47325,2.095556380740191,0.0
0.493375,0.493375,2.1314824830238566,0.0
0.5135000000000001,0.5135000000000001,2.165381920112124,0.0
0.533625,0.533625,2.197421480093145,0.0
0.55375,0.55375,2.2277501381978997,0.0
0.573875,0.573875,2.2565013729607495,0.0
0.594,0.594,2.283795130142737,0.0
0.614125,0.614125,2.309739495368238,0.0
0.6342500000000001,0.6342500000000001,2.334432124662871,0.0
0.6543749999999999,0.6543749999999999,2.3579614728115095,0.0
0.6745,0.6745,2.3804078521059653,0.0
0.694625,0.694625,2.4018443481905827,0.0
0.71475,0.71475,2.4223376150132094,0.0
0.7348750000000001,0.7348750000000001,2.4419485670989887,0.0
0.755,0.755,2.4607329842931938,0.0
0.775125,0.775125,2.4787420416185957,0.0
0.79525,0.79525,2.496022774847191,0.0
0.815375,0.815375,2.512618490705404,0.0
0.8355,0.8355,2.528569129245131,0.0
0.8556250000000001,0.8556250000000001,2.5439115847641607,0.0
0.87575,0.87575,2.5586799907041597,0.0
0.895875,0.895875,2.572905973156914,0.0
0.9159999999999999,0.9159999999999999,2.5866188769414578,0.0
0.936125,0.936125,2.5998459676532075,0.0
0.95625,0.95625,2.6126126126126126,0.0
0.976375,0.976375,2.62494244324018,0.0
0.9965,0.9965,2.6368575010447137,0.0
1.0166250000000001,1.0166250000000001,2.6483783691222302,0.0
1.03675,1.03675,2.6595242908159826,0.0
1.056875,1.056875,2.670313276976629,0.0
1.0770000000000002,1.0770000000000002,2.680762203080136,0.0
1.097125,1.097125,2.690886897304937,0.0
1.1172499999999999,1.1172499999999999,2.7007022205352054,0.0
1.137375,1.137375,2.7102221391407295,0.0
1.1575,1.1575,2.7194597912829956,0.0
1.177625,1.177625,2.7284275474094906,0.0
1.19775,1.19775,2.73713706552197,0.0
1.217875,1.217875,2.7455993417379294,0.0
1.238,1.238,2.753824756606398,0.0
1.258125,1.258125,2.761823117588227,0.0
1.27825,1.27825,2.7696036980664074,0.0
1.298375,1.298375,2.777175273212647,0.0
1.3185,1.3185,2.7845461530018656,0.0
1.338625,1.338625,2.7917242126357404,0.0
1.35875,1.35875,2.798716920609463,0.0
1.3788749999999999,1.3788749999999999,2.80553136463199,0.0
1.399,1.399,2.81217427558891,0.0
1.419125,1.419125,2.818652049718212,0.0
1.43925,1.43925,2.8249707691525594,0.0
1.459375,1.459375,2.8311362209667292,0.0
1.4795,1.4795,2.8371539148556124,0.0
1.499625,1.499625,2.843029099556275,0.0
1.5197500000000002,1.5197500000000002,2.8487667781169748,0.0
1.539875,1.539875,2.854371722106473,0.0
1.56,1.56,2.8598484848484844,0.0
1.580125,1.580125,2.8652014137583968,0.0
1.60025,1.60025,2.8704346618525207,0.0
1.620375,1.620375,2.8755521984939,0.0
1.6404999999999998,1.6404999999999998,2.880557819433125,0.0
1.660625,1.660625,2.8854551561975144,0.0
1.68075,1.68075,2.8902476848774867,0.0
1.700875,1.700875,2.8949387343547923,0.0
1.721,1.721,2.899531494013535,0.0
1.741125,1.741125,2.9040290209715156,0.0
1.76125,1.76125,2.9084342468663693,0.0
1.7813750000000002,1.7813750000000002,2.9127499842281246,0.0
1.8015,1.8015,2.916978932467316,0.0
1.821625,1.821625,2.9211236835054306,0.0
1.8417499999999998,1.8417499999999998,2.9251867270723646,0.0
1.861875,1.861875,2.9291704556936446,0.0
1.882,1.882,2.9330771693884086,0.0
1.9021249999999998,1.9021249999999998,2.93690908009752,0.0
1.92225,1.92225,2.9406683158597398,0.0
1.942375,1.942375,2.944356924752513,0.0
1.9625,1.9625,2.947976878612717,0.0
1.982625,1.982625,2.951530076551553,0.0
2.0027500000000003,2.0027500000000003,2.9550183482767753,0.0
2.022875,2.022875,2.9584434572344374,0.0
2.043,2.043,2.9618071035815126,0.0
2.063125,2.063125,2.965110926999908,0.0
2.08325,2.08325,2.9683565093616555,0.0
2.103375,2.103375,2.971545377254391,0.0
2.1235,2.1235,2.9746790043755826,0.0
2.143625,2.143625,2.977758813803403,0.0
2.1637500000000003,2.1637500000000003,2.980786180151595,0.0
2.183875,2.183875,2.983762431615192,0.0
2.204,2.204,2.9866888519134775,0.0
2.224125,2.224125,2.989566682136166,0.0
2.2442499999999996,2.2442499999999996,2.9923971224983803,0.0
2.264375,2.264375,2.9951813340096374,0.0
2.2845,2.2845,2.997920440061716,0.0
2.3046249999999997,2.3046249999999997,3.0006155279399778,0.0
2.32475,2.32475,3.0032676502624023,0.0
2.344875,2.344875,3.005877826350345,0.0
2.3649999999999998,2.3649999999999998,3.0084470435347628,0.0
2.385125,2.385125,3.0109762584014312,0.0
2.40525,2.40525,3.013466397978441,0.0
2.425375,2.425375,3.0159183608690827,0.0
2.4455,2.4455,3.018333018333019,0.0
2.465625,2.465625,3.0207112153184843,0.0
2.48575,2.48575,3.0230537714480747,0.0
2.505875,2.505875,3.025361481960549,0.0
2.5260000000000002,2.5260000000000002,3.0276351186109074,0.0
2.546125,2.546125,3.0298754305309,0.0
2.56625,2.56625,3.032083145051965,0.0
2.5863750000000003,2.5863750000000003,3.0342589684925163,0.0
2.6065,2.6065,3.0364035869113364,0.0
2.626625,2.626625,3.038517666828815,0.0
2.64675,2.64675,3.0406018559175667,0.0
2.666875,2.666875,3.0426567836639777,0.0
2.6870000000000003,2.6870000000000003,3.044683062002078,0.0
2.707125,2.707125,3.046681285921084,0.0
2.7272499999999997,2.7272499999999997,3.0486520340478833,0.0
2.747375,2.747375,3.050595869205649,0.0
2.7674999999999996,2.7674999999999996,3.052513338949733,0.0
2.787625,2.787625,3.0544049760818934,0.0
2.80775,2.80775,3.056271299143878,0.0
2.8278749999999997,2.8278749999999997,3.058112812891329,0.0
2.848,2.848,3.0599300087489065,0.0
2.868125,2.868125,3.0617233652475044,0.0
2.8882499999999998,2.8882499999999998,3.0634933484443727,0.0
2.908375,2.908375,3.0652404123269124,0.0
2.9285,2.9285,3.066964999200895,0.0
2.948625,2.948625,3.068667540063784,0.0
2.96875,2.96875,3.0703484549638396,0.0
2.988875,2.988875,3.072008153345616,0.0
3.009,3.009,3.073647034382466,0.0
3.029125,3.029125,3.0752654872966105,0.0
3.0492500000000002,3.0492500000000002,3.076863891667308,0.0
3.069375,3.069375,3.0784426177276494,0.0
3.0895,3.0895,3.0800020266504533,0.0
3.1096250000000003,3.1096250000000003,3.081542470823734,0.0
3.12975,3.12975,3.083064294116175,0.0
3.149875,3.149875,3.0845678321330396,0.0
3.1700000000000004,3.1700000000000004,3.0860534124629084,0.0
3.190125,3.190125,3.087521354915625,0.0
3.2102500000000003,3.2102500000000003,3.088971971751827,0.0
3.230375,3.230375,3.090405567904384,0.0
3.2504999999999997,3.2504999999999997,3.0918224411920976,0.0
3.270625,3.270625,3.093222882525962,0.0
3.29075,3.29075,3.094607176108286,0.0
3.310875,3.310875,3.095975599624975,0.0
3.331,3.331,3.0973284244312285,0.0
3.3511249999999997,3.3511249999999997,3.09866591573093,0.0
3.37125,3.37125,3.0999883327499713,0.0
3.391375,3.391375,3.1012959289037387,0.0
3.4114999999999998,3.4114999999999998,3.1025889519590195,0.0
3.431625,3.431625,3.103867644190502,0.0
3.45175,3.45175,3.105132242532119,0.0
3.471875,3.471875,3.106382978723404,0.0
3.492,3.492,3.107620079451065,0.0
3.512125,3.512125,3.1088437664859527,0.0
3.53225,3.53225,3.1100542568155936,0.0
3.552375,3.552375,3.1112517627724663,0.0
3.5725000000000002,3.5725000000000002,3.112436492158162,0.0
3.592625,3.592625,3.1136086483636003,0.0
3.61275,3.61275,3.114768430485433,0.0
3.6328750000000003,3.6328750000000003,3.1159160334387805,0.0
3.653,3.653,3.117051648066442,0.0
3.673125,3.673125,3.118175461244688,0.0
3.6932500000000004,3.6932500000000004,3.1192876559857874,0.0
3.713375,3.713375,3.120388411537356,0.0
3.7335,3.7335,3.121477903478666,0.0
3.753625,3.753625,3.1225563038140103,0.0
3.7737499999999997,3.7737499999999997,3.1236237810632277,0.0
3.793875,3.793875,3.1246805003494935,0.0
3.814,3.814,3.125726623484471,0.0
3.834125,3.834125,3.126762309050909,0.0
3.85425,3.85425,3.1277877124827858,0.0
3.874375,3.874375,3.128802986143069,0.0
3.8945,3.8945,3.129808279399194,0.0
3.914625,3.914625,3.130803738696317,0.0
3.9347499999999997,3.9347499999999997,3.131789507628434,0.0
3.954875,3.954875,3.132765727007431,0.0
3.975,3.975,3.13373253493014,0.0
3.9951249999999994,3.9951249999999994,3.134690066843459,0.0
4.01525,4.01525,3.1356384556076153,0.0
4.035374999999999,4.035374999999999,3.1365778315576147,0.0
4.0555,4.0555,3.1375083225629576,0.0
4.075625,4.075625,3.13843005408566,0.0
4.09575,4.09575,3.1393431492366486,0.0
4.115875,4.115875,3.1402477288305772,0.0
4.136,4.136,3.141143911439115,0.0
4.156124999999999,4.156124999999999,3.142031813442758,0.0
4.1762500000000005,4.1762500000000005,3.142911549081215,0.0
4.196375,4.196375,3.143783230502403,0.0
4.2165,4.2165,3.1446469678101057,0.0
4.236625,4.236625,3.1455028691103415,0.0
4.25675,4.25675,3.146351040556459,0.0
4.2768749999999995,4.2768749999999995,3.1471915863930384,0.0
4.297000000000001,4.297000000000001,3.1480246089985915,0.0
4.317125,4.317125,3.1488502089271386,0.0
4.33725,4.33725,3.149668484948666,0.0
4.357375,4.357375,3.1504795340885194,0.0
4.3775,4.3775,3.1512834516657566,0.0
4.397625,4.397625,3.152080331330488,0.0
4.417750000000001,4.417750000000001,3.152870265100247,0.0
4.437875,4.437875,3.1536533433954133,0.0
4.458,4.458,3.154429655073708,0.0
4.478125,4.478125,3.155199287463817,0.0
4.49825,4.49825,3.155962326398127,0.0
4.518375,4.518375,3.1567188562446464,0.0
4.5385,4.5385,3.157468959938096,0.0
4.558625,4.558625,3.1582127190102187,0.0
4.578749999999999,4.578749999999999,3.1589502136193217,0.0
4.5988750000000005,4.5988750000000005,3.159681522579077,0.0
4.619,4.619,3.1604067233865947,0.0
4.639125,4.639125,3.1611258922498044,0.0
4.65925,4.65925,3.1618391041141467,0.0
4.679375,4.679375,3.1625464326886124,0.0
4.6995,4.6995,3.163247950471136,0.0
4.719625000000001,4.719625000000001,3.163943728773366,0.0
4.73975,4.73975,3.164633837744825,0.0
4.759875,4.759875,3.1653183463964982,0.0
4.78,4.78,3.1659973226238285,0.0
4.800125,4.800125,3.166670833229169,0.0
4.82025,4.82025,3.1673389439436948,0.0
4.840375000000001,4.840375000000001,3.1680017194487844,0.0
4.8605,4.8605,3.1686592233968978,0.0
4.880625,4.880625,3.169311518431951,0.0
4.9007499999999995,4.9007499999999995,3.1699586662092174,0.0
4.9208750000000006,4.9208750000000006,3.1706007274147483,0.0
4.941,4.941,3.171237761784348,0.0
4.961125,4.961125,3.1718698281220985,0.0
4.98125,4.98125,3.172496984318456,0.0
5.0013749999999995,5.0013749999999995,3.1731192873679235,0.0
5.0215,5.0215,3.1737367933863196,0.0
5.041625,5.041625,3.174349557627644,0.0
5.06175,5.06175,3.1749576345005623,0.0
5.081874999999999,5.081874999999999,3.175561077584507,0.0
5.102,5.102,3.176159939645417,0.0
5.122125,5.122125,3.1767542726511184,0.0
5.14225,5.14225,3.1773441277863577,0.0
5.162375,5.162375,3.177929555467493,0.0
5.1825,5.1825,3.1785106053568666,0.0
5.202624999999999,5.202624999999999,3.1790873263768384,0.0
5.2227500000000004,5.2227500000000004,3.1796597667235265,0.0
5.242875,5.242875,3.1802279738802257,0.0
5.263,5.263,3.1807919946305447,0.0
5.283125,5.283125,3.181351875071241,0.0
5.30325,5.30325,3.1819076606247827,0.0
5.3233749999999995,5.3233749999999995,3.182459396051629,0.0
5.343500000000001,5.343500000000001,3.183007125462253,0.0
5.363625,5.363625,3.183550892328892,0.0
5.38375,5.38375,3.184090739497053,0.0
5.403875,5.403875,3.1846267091967615,0.0
5.424,5.424,3.1851588430535807,0.0
5.444125,5.444125,3.18568718209938,0.0
5.464250000000001,5.464250000000001,3.186211766782893,0.0
5.484375,5.484375,3.1867326369800257,0.0
5.504499999999999,5.504499999999999,3.1872498320039733,0.0
5.524625,5.524625,3.187763390615106,0.0
5.54475,5.54475,3.1882733510306505,0.0
5.564875,5.564875,3.1887797509341773,0.0
5.585,5.585,3.1892826274848747,0.0
5.605125,5.605125,3.1897820173266442,0.0
5.625249999999999,5.625249999999999,3.1902779565969985,0.0
5.6453750000000005,5.6453750000000005,3.1907704809357824,0.0
5.6655,5.6655,3.191259625493706,0.0
5.685625,5.685625,3.1917454249407102,0.0
5.70575,5.70575,3.1922279134741567,0.0
5.725875,5.725875,3.1927071248268537,0.0
5.7459999999999996,5.7459999999999996,3.1931830922749183,0.0
5.766125000000001,5.766125000000001,3.1936558486454776,0.0
5.78625,5.78625,3.194125426324215,0.0
5.806375,5.806375,3.1945918572627696,0.0
5.8265,5.8265,3.1950551729859784,0.0
5.846625,5.846625,3.1955154045989844,0.0
5.86675,5.86675,3.1959725827941923,0.0
5.886875000000001,5.886875000000001,3.1964267378580966,0.0
5.907,5.907,3.196877899677965,0.0
5.927125,5.927125,3.1973260977484,0.0
5.94725,5.94725,3.1977713611777623,0.0
5.9673750000000005,5.9673750000000005,3.1982137186944746,0.0
5.9875,5.9875,3.1986531986531985,0.0
6.007625,6.007625,3.1990898290408976,0.0
6.02775,6.02775,3.1995236374827716,0.0
6.0478749999999994,6.0478749999999994,3.199954651248091,0.0
6.0680000000000005,6.0680000000000005,3.200382897255903,0.0
6.088125,6.088125,3.2008084020806415,0.0
6.10825,6.10825,3.2012311919576217,0.0
6.128374999999999,6.128374999999999,3.2016512927884335,0.0
6.1485,6.1485,3.2020687301462285,0.0
6.168625,6.168625,3.202483529280915,0.0
6.18875,6.18875,3.202895715124242,0.0
6.208875,6.208875,3.2033053122948,0.0
6.229,6.229,3.203712345102919,0.0
6.249124999999999,6.249124999999999,3.204116837555482,0.0
6.26925,6.26925,3.204518813360642,0.0
6.289375,6.289375,3.2049182959324543,0.0
6.3095,6.3095,3.2053153083954222,0.0
6.329625,6.329625,3.2057098735889626,0.0
6.34975,6.34975,3.2061020140717837,0.0
6.3698749999999995,6.3698749999999995,3.206491752126182,0.0
6.390000000000001,6.390000000000001,3.2068791097622658,0.0
6.410125,6.410125,3.2072641087220988,0.0
6.43025,6.43025,3.2076467704837675,0.0
6.450375,6.450375,3.2080271162653733,0.0
6.4705,6.4705,3.2084051670289586,0.0
6.490625,6.490625,3.2087809434843533,0.0
6.51075,6.51075,3.20915446609296,0.0
6.530875,6.530875,3.2095257550714678,0.0
6.550999999999999,6.550999999999999,3.209894830395497,0.0
6.571125,6.571125,3.210261711803184,0.0
6.59125,6.59125,3.2106264187986997,0.0
6.611375,6.611375,3.210988970655704,0.0
6.6315,6.6315,3.211349386420747,0.0
6.651625,6.651625,3.211707684916595,0.0
6.671749999999999,6.671749999999999,3.212063884745516,0.0
6.6918750000000005,6.6918750000000005,3.212418004292494,0.0
6.712,6.712,3.2127700617283947,0.0
6.732125,6.732125,3.213120075013073,0.0
6.75225,6.75225,3.213468061898426,0.0
6.772375,6.772375,3.213814039931396,0.0
6.7924999999999995,6.7924999999999995,3.2141580264569183,0.0
6.812625000000001,6.812625000000001,3.2145000386208205,0.0
6.83275,6.83275,3.2148400933726733,0.0
6.852875,6.852875,3.2151782074685853,0.0
6.873,6.873,3.2155143974739624,0.0
6.893125,6.893125,3.2158486797662054,0.0
6.91325,6.91325,3.2161810705373775,0.0
6.933375000000001,6.933375000000001,3.216511585796812,0.0
6.9535,6.9535,3.2168402413736867,0.0
6.973625,6.973625,3.217167052919549,0.0
6.99375,6.99375,3.2174920359108024,0.0
7.013875,7.013875,3.2178152056511466,0.0
7.034,7.034,3.218136577273984,0.0
7.054125,7.054125,3.2184561657447777,0.0
7.07425,7.07425,3.218773985863377,0.0
7.094374999999999,7.094374999999999,3.2190900522663015,0.0
7.1145000000000005,7.1145000000000005,3.219404379428988,0.0
7.134625,7.134625,3.2197169816680016,0.0
7.15475,7.15475,3.220027873143207,0.0
7.174875,7.174875,3.220337067859907,0.0
7.195,7.195,3.2206445796709486,0.0
7.215125,7.215125,3.220950422278788,0.0
7.235250000000001,7.235250000000001,3.221254609237529,0.0
7.255375,7.255375,3.221557153954921,0.0
7.2755,7.2755,3.2218580696943344,0.0
7.295625,7.295625,3.2221573695766974,0.0
7.31575,7.31575,3.222455066582399,0.0
7.335875,7.335875,3.2227511735531706,0.0
7.356000000000001,7.356000000000001,3.2230457031939292,0.0
7.376125,7.376125,3.2233386680745983,0.0
7.39625,7.39625,3.2236300806318905,0.0
7.4163749999999995,7.4163749999999995,3.223919953171073,0.0
7.4365000000000006,7.4365000000000006,3.2242082978676967,0.0
7.456625,7.456625,3.2244951267693014,0.0
7.47675,7.47675,3.2247804517970926,0.0
7.496875,7.496875,3.2250642847475977,0.0
7.5169999999999995,7.5169999999999995,3.2253466372942854,0.0
7.537125,7.537125,3.2256275209891703,0.0
7.55725,7.55725,3.225906947264387,0.0
7.577375,7.577375,3.226184927433742,0.0
7.597499999999999,7.597499999999999,3.2264614726942393,0.0
7.617625,7.617625,3.2267365941275856,0.0
7.63775,7.63775,3.227010302701668,0.0
7.657875,7.657875,3.2272826092720153,0.0
7.678,7.678,3.2275535245832274,0.0
7.698125,7.698125,3.2278230592703965,0.0
7.718249999999999,7.718249999999999,3.228091223860491,0.0
7.7383750000000004,7.7383750000000004,3.2283580287737315,0.0
7.7585,7.7585,3.228623484324936,0.0
7.778625,7.778625,3.2288876007248533,0.0
7.79875,7.79875,3.229150388081471,0.0
7.818875,7.818875,3.2294118564013035,0.0
7.8389999999999995,7.8389999999999995,3.2296720155906624,0.0
7.859125000000001,7.859125000000001,3.2299308754569096,0.0
7.87925,7.87925,3.2301884457096883,0.0
7.899375,7.899375,3.2304447359621373,0.0
7.9195,7.9195,3.2306997557320853,0.0
7.939625,7.939625,3.2309535144432333,0.0
7.95975,7.95975,3.23120602142631,0.0
7.979875000000001,7.979875000000001,3.231457285920221,0.0
8.0,8.0,3.231707317073171,0.0


==> reduction12_S_isoclines.csv <==
x1,y1
-0.05,0.08213961922030824
-0.029875000000000002,0.062400709727091414
-0.009750000000000002,0.025939360126115814
0.010374999999999995,-0.035495011599248436
0.0305,-0.1367984028991779
0.050625,-0.30788826073581865
0.07075,-0.6190183711420066
0.09087500000000001,-1.2833157246324012
NaN,NaN
NaN,NaN
0.15125,4.851721083878234
0.171375,2.941500120537309
0.1915,2.3132484951406225
0.211625,2.0131552904798506
0.23175,1.8454438699304059
0.25187499999999996,1.7441404387111534
0.272,1.6807938329565872
0.292125,1.6411204491578482
0.31224999999999997,1.6171621991999374
0.332375,1.6041341781542102
0.35250000000000004,1.5989866304353682
0.372625,1.5996839561714151
0.39275,1.604815639231441
0.412875,1.6133735273165088
0.433,1.6246180039835703
0.453125,1.6379942426247112
0.47325,1.6530779604717696
0.493375,1.6695392214397768
0.5135000000000001,1.6871176497945735
0.533625,1.7056050674511365
0.55375,1.7248330842510184
0.573875,1.7446640676370833
0.594,1.764984464690483
0.614125,1.7856997913685464
0.6342500000000001,1.8067308227441643
0.6543749999999999,1.8280106613109444
0.6745,1.8494824559859644
0.694625,1.871097609327637
0.71475,1.8928143552578796
0.7348750000000001,1.9145966209327534
0.755,1.9364131086673586
0.775125,1.958236549827784
0.79525,1.9800430942487255
0.815375,2.0018118073015114
0.8355,2.023524253102736
0.8556250000000001,2.045164147129278
0.87575,2.06671706512044
0.895875,2.08817019790753
0.9159999999999999,2.109512143934426
0.936125,2.130732732878623
0.95625,2.1518228750671646
0.976375,2.172774432391672
0.9965,2.1935801072252565
1.0166250000000001,2.214233346479514
1.03675,2.23472825844816
1.056875,2.255059540492902
1.0770000000000002,2.2752224159578334
1.097125,2.2952125789674236
1.1172499999999999,2.315026145982627
1.137375,2.3346596131695465
1.1575,2.354109818783358
1.177625,2.373373909892766
1.19775,2.3924493128720354
1.217875,2.4113337071725
1.238,2.4300250019563774
1.258125,2.448521315235284
1.27825,2.466820955206036
1.298375,2.484922403518644
1.3185,2.5028243002473918
1.338625,2.5205254303663827
1.35875,2.5380247115569823
1.3788749999999999,2.5553211831968468
1.399,2.5724139963993027
1.419125,2.5893024049882305
1.43925,2.6059857573077374
1.459375,2.622463488778117
1.4795,2.638735115120139
1.499625,2.6548002261788866
1.5197500000000002,2.670658480286339
1.539875,2.6863095991088235
1.56,2.701753362931549
1.580125,2.7169896063377186
1.60025,2.7320182142444067
1.620375,2.7468391182614353
1.6404999999999998,2.761452293343109
1.660625,2.7758577547058327
1.68075,2.7900555549874357
1.700875,2.8040457816265167
1.721,2.817828554442287
1.741125,2.8314040233973876
1.76125,2.844772366527847
1.7813750000000002,2.8579337880259064
1.8015,2.8708885164628173
1.821625,2.883636803139948
1.8417499999999998,2.8961789205575923
1.861875,2.9085151609919415
1.882,2.920645835171467
1.9021249999999998,2.932571271044822
1.92225,2.94429181263304
1.942375,2.955807818959491
1.9625,2.9671196630515726
1.982625,2.9782277310086975
2.0027500000000003,2.9891324211315684
2.022875,2.9998341431081603
2.043,3.0103333172522513
2.063125,3.0206303737906217
2.08325,3.0307257521954427
2.103375,3.0406199005585917
2.1235,3.0503132750049264
2.143625,3.0598063391418027
2.1637500000000003,3.069099563542285
2.183875,3.0781934252597525
2.204,3.087088407371762
2.224125,3.0957849985511703
2.2442499999999996,3.104283692662711
2.264375,3.1125849883833316
2.2845,3.1206893888447267
2.3046249999999997,3.128597401296626
2.32475,3.136309536789495
2.344875,3.1438263098754105
2.3649999999999998,3.1511482383259497
2.385125,3.1582758428660305
2.40525,3.165209646922707
2.425375,3.171950176387999
2.4455,3.178497959394886
2.465625,3.184853526105667
2.48575,3.1910174085119563
2.505875,3.1969901402455947
2.5260000000000002,3.2027722563998453
2.546125,3.208364293360267
2.56625,3.2137667886446852
2.5863750000000003,3.218980280751757
2.6065,3.2240053090176146
2.626625,3.228842413480131
2.64675,3.23349213475039
2.666875,3.2379550138909368
2.6870000000000003,3.2422315923004303
2.707125,3.246322411604366
2.7272499999999997,3.250228013551501
2.747375,3.2539489399157
2.7674999999999996,3.257485732402882
2.787625,3.2608389325628186
2.80775,3.2640090817054976
2.8278749999999997,3.266996720821827
2.848,3.269802390508444
2.868125,3.2724266308964114
2.8882499999999998,3.2748699815836098
2.908375,3.2771329815706047
2.9285,3.279216169199851
2.948625,3.281120082098028
2.96875,3.2828452571213687
2.988875,3.284392230303809
3.009,3.2857615368078434
3.029125,3.2869537108779316
3.0492500000000002,3.2879692857963265
3.069375,3.2888087938412225
3.0895,3.28947276624709
3.1096250000000003,3.289961733167105
3.12975,3.2902762236375565
3.149875,3.2904167655441507
3.1700000000000004,3.290383885590108
3.190125,3.29017810926598
3.2102500000000003,3.2897999608210844
3.230375,3.28924996323651
3.2504999999999997,3.2885286381995837
3.270625,3.2876365060797585
3.29075,3.286574085905846
3.310875,3.2853418953445197
3.331,3.2839404506800562
3.3511249999999997,3.282370266795222
3.37125,3.28063185715329
3.391375,3.278725733781106
3.4114999999999998,3.276652407253169
3.431625,3.2744123866766777
3.45175,3.2720061796774997
3.471875,3.2694342923870257
3.492,3.266697229429851
3.512125,3.2637954939122764
3.53225,3.2607295874115634
3.552375,3.2575000099659284
3.5725000000000002,3.254107260065237
3.592625,3.2505518346423643
3.61275,3.2468342290651964
3.6328750000000003,3.2429549371292454
3.653,3.2389144510508436
3.673125,3.2347132614609
3.6932500000000004,3.230351857399194
3.713375,3.2258307263091677
3.7335,3.2211503540332203
3.753625,3.216311224808468
3.7737499999999997,3.2113138212629413
3.793875,3.206158624412213
3.814,3.2008461136564477
3.834125,3.1953767667778212
3.85425,3.189751059938333
3.874375,3.1839694676779633
3.8945,3.1780324629131815
3.914625,3.171940516935778
3.9347499999999997,3.165694099412008
3.954875,3.1592936783820447
3.975,3.1527397202596985
3.9951249999999994,3.1460326898324413
4.01525,3.139173050261664
4.035374999999999,3.1321612630832028
4.0555,3.1249977882081033
4.075625,3.1176830839236076
4.09575,3.1102176068943677
4.115875,3.1026018121638717
4.136,3.0948361531560593
4.156124999999999,3.0869210816771444
4.1762500000000005,3.078857047917611
4.196375,3.070644500454391
4.2165,3.062283886253207
4.236625,3.053775650671077
4.25675,3.0451202374589705
4.2768749999999995,3.0363180887646144
4.297000000000001,3.0273696451354413
4.317125,3.018275345521663
4.33725,3.009035627279478
4.357375,2.9996509261744055
4.3775,2.9901216763847227
4.397625,2.980448310505027
4.417750000000001,2.9706312595498927
4.437875,2.960670952957643
4.458,2.9505678185941973
4.478125,2.940322282757032
4.49825,2.9299347701792198
4.518375,2.9194057040335415
4.5385,2.908735505936701
4.558625,2.8979245959535875
4.578749999999999,2.886973392601637
4.5988750000000005,2.8758823128552375
4.619,2.8646517721502183
4.639125,2.8532821843883815
4.65925,2.841773961942114
4.679375,2.8301275156590324
4.6995,2.8183432548667007
4.719625000000001,2.8064215873773692
4.73975,2.7943629194928
4.759875,2.7821676560090953
4.78,2.769836200221594
4.800125,2.757368953929799
4.82025,2.744766317442339
4.840375000000001,2.7320286895819685
4.8605,2.719156467690598
4.880625,2.706150047634352
4.9007499999999995,2.693009823808665
4.9208750000000006,2.6797361891433917
4.941,2.6663295351079475
4.961125,2.6527902517164748
4.98125,2.639118727533022
5.0013749999999995,2.625315349676752
5.0215,2.6113805038271574
5.041625,2.597314574229302
5.06175,2.583117943699072
5.081874999999999,2.568790993628443
5.102,2.5543341039907497
5.122125,2.539747653345988
5.14225,2.525032018846101
5.162375,2.5101875762402894
5.1825,2.495214699880327
5.202624999999999,2.4801137627258787
5.2227500000000004,2.4648851363498165
5.242875,2.4495291909435672
5.263,2.434046295322424
5.283125,2.4184368169308894
5.30325,2.402701121848007
5.3233749999999995,2.3868395747927
5.343500000000001,2.3708525391290975
5.363625,2.3547403768718738
5.38375,2.3385034486915766
5.403875,2.3221421139199494
5.424,2.30565673055526
5.444125,2.289047655267624
5.464250000000001,2.272315243404303
5.484375,2.255459848995031
5.504499999999999,2.2384818247573026
5.524625,2.2213815221016704
5.54475,2.2041592911370445
5.564875,2.186815480675951
5.585,2.1693504382398174
5.605125,2.1517645100642318
5.625249999999999,2.1340580411041894
5.6453750000000005,2.1162313750393387
5.6655,2.098284854279213
5.685625,2.0802188199684473
5.70575,2.0620336119919926
5.725875,2.0437295689803046
5.7459999999999996,2.0253070283145433
5.766125000000001,2.006766326131727
5.78625,1.9881077973299102
5.806375,1.969331775573316
5.8265,1.9504385932974795
5.846625,1.9314285817143624
5.86675,1.9123020708174607
5.886875000000001,1.8930593893868917
5.907,1.8737008649944777
5.927125,1.8542268240088013
5.94725,1.8346375916002564
5.9673750000000005,1.8149334917460742
5.9875,1.7951148472353449
6.007625,1.7751819796740154
6.02775,1.7551352094898747
6.0478749999999994,1.7349748559375193
6.0680000000000005,1.7147012371033017
6.088125,1.6943146699102802
6.10825,1.6738154701231196
6.128374999999999,1.6532039523530062
6.1485,1.6324804300625204
6.168625,1.6116452155705219
6.18875,1.5906986200569795
6.208875,1.5696409535678237
6.229,1.5484725250197477
6.249124999999999,1.527193642205017
6.26925,1.5058046117962398
6.289375,1.4843057393511407
6.3095,1.462697329317296
6.329625,1.4409796850368704
6.34975,1.419153108751313
6.3698749999999995,1.397217901606065
6.390000000000001,1.375174363655217
6.410125,1.353022793866184
6.43025,1.3307634901243097
6.450375,1.3083967492375226
6.4705,1.2859228669409077
6.490625,1.263342137901302
6.51075,1.2406548557218537
6.530875,1.2178613129465654
6.550999999999999,1.194961801064827
6.571125,1.1719566105159107
6.59125,1.1488460306934778
6.611375,1.1256303499500329
6.6315,1.102309855601388
6.651625,1.0788848339310848
6.671749999999999,1.0553555701948227
6.6918750000000005,1.0317223486248446
6.712,1.007985452434321
6.732125,0.9841451638217055
6.75225,0.9602017639750793
6.772375,0.9361555330764635
6.7924999999999995,0.912006750306142
6.812625000000001,0.8877556938469225
6.83275,0.8634026408884251
6.852875,0.8389478676313125
6.873,0.8143916492915338
6.893125,0.7897342601045223
6.91325,0.7649759733293995
6.933375000000001,0.7401170612531403
6.9535,0.715157795194738
6.973625,0.6900984455093288
6.99375,0.6649392815923225
7.013875,0.6396805718835021
7.034,0.6143225838710937
7.054125,0.5888655840958495
7.07425,0.5633098381550763
7.094374999999999,0.5376556107066801
7.1145000000000005,0.511903165473154
7.134625,0.48605276524559665
7.15475,0.4601046718876601
7.174875,0.4340591463395253
7.195,0.4079164486218281
7.215125,0.38167683783958223
7.235250000000001,0.35534057218607806
7.255375,0.3289079089467816
7.2755,0.3023791045031768
7.295625,0.27575441433663
7.31575,0.2490340930322214
7.335875,0.22221839428255583
7.356000000000001,0.19530757089154874
7.376125,0.16830187477822356
7.39625,0.14120155698045744
7.4163749999999995,0.11400686765873431
7.4365000000000006,0.0867180560998564
7.456625,0.05933537072068135
7.47675,0.03185905907177958
7.496875,0.004289367841141281
7.5169999999999995,-0.02337345714219157
7.537125,-0.051129170904472776
7.55725,-0.07897752932362381
7.577375,-0.10691828912563899
7.597499999999999,-0.13495120788097803
7.617625,-0.1630760440010164
7.63775,-0.19129255673446782
7.657875,-0.21960050616385843
7.678,-0.24799965320199358
7.698125,-0.2764897595884529
7.718249999999999,-0.305070587886106
7.7383750000000004,-0.3337419014776346
7.7585,-0.36250346456207067
7.778625,-0.39135504215136485
7.79875,-0.42029640006695135
7.818875,-0.44932730493634104
7.8389999999999995,-0.4784475241897341
7.859125000000001,-0.5076568260566409
7.87925,-0.5369549795625129
7.899375,-0.5663417545254035
7.9195,-0.5958169215526461
7.939625,-0.6253802520375248
7.95975,-0.6550315181559859
7.979875000000001,-0.6847704928633552
8.0,-0.7145969498910676


==> reduction12_quiver.csv <==
x,y,u,v,c
-0.05,-0.05,-0.13038960214115716,0.03497930321591248,0.5030117350077983
-0.05,0.11875,0.05051563430000395,-0.12519253448695838,0.35972155456035887
-0.05,0.2875,0.08872623381186963,-0.10174799965385778,1.1488217252197164
-0.05,0.45625,0.09235597836611706,-0.09846508650296974,2.010586545506453
-0.05,0.625,0.09218356322620112,-0.09862652113362298,2.922958720296193
-0.05,0.7937500000000001,0.09090202939236829,-0.09980892270908957,3.885587757072162
-0.05,0.9625,0.0891822813220507,-0.10134851108030452,4.899705059372126
-0.05,1.13125,0.08727141027306975,-0.10299854828564109,5.966741409021161
-0.05,1.2999999999999998,0.08528192478968592,-0.10465177162459485,7.088078763357214
-0.05,1.46875,0.08327219772416838,-0.10625789893550035,8.264992173975592
-0.05,1.6375000000000002,0.08127512874238339,-0.1077931048254433,9.498639214057812
-0.05,1.80625,0.07931020595112544,-0.10924692779199821,10.790063866778503
-0.05,1.975,0.07738924063081445,-0.11061602702405243,12.140205051009458
-0.05,2.14375,0.07551936411985696,-0.1119009635478286,13.549906364094237
-0.05,2.3125,0.07370471695261288,-0.11310444155264293,15.019925735713104
-0.05,2.48125,0.07194746129323512,-0.11423030602015577,16.550944482206006
-0.05,2.65,0.07024841902975379,-0.11528295461090562,18.14357557940429
-0.05,2.81875,0.0686074907129754,-0.11626698679362511,19.798371116393398
-0.05,2.9875,0.06702393980933463,-0.11718699369996097,21.51582895756835
-0.05,3.15625,0.06549659066201853,-0.11804743373598593,23.29639866865363
-0.05,3.325,0.06402396916722605,-0.11885256148722285,25.14048677294367
-0.05,3.49375,0.06260440426149029,-0.11960639015982341,27.048461405799667
-0.05,3.6624999999999996,0.061236101916290836,-0.12031267523456389,29.02065643285549
-0.05,3.8312500000000003,0.05991719943951912,-0.12097491149542076,31.057375092745737
-0.05,4.0,0.05864580542889166,-0.12159633837248793,33.15889321970135
0.28541666666666665,-0.05,0.13476628752231887,-0.007940261170244012,1.7001229948766938
0.28541666666666665,0.11875,0.13370342814955305,0.018665296704239973,1.5437630731845324
0.28541666666666665,0.2875,0.12793127353858616,0.04311135872128651,1.4358769426668716
0.28541666666666665,0.45625,0.119146022935044,0.06347617835662424,1.351121193465524
0.28541666666666665,0.625,0.10923926004484742,0.07932076692048688,1.2657342006207792
0.28541666666666665,0.7937500000000001,0.0995663672940145,0.09116763956510775,1.1605828495544597
0.28541666666666665,0.9625,0.09087736002406227,0.09983138502022784,1.021620445773225
0.28541666666666665,1.13125,0.08358524802854227,0.10601182156725293,0.8390155140669314
0.28541666666666665,1.2999999999999998,0.07823919938464202,0.1100164882172224,0.606044936561429
0.28541666666666665,1.46875,0.07758403292000186,0.11047949056665707,0.31841115346192084
0.28541666666666665,1.6375000000000002,0.04561308765562505,-0.12706079739447676,0.04364475853769167
0.28541666666666665,1.80625,-0.04722441359000831,-0.1264707664287674,0.4388000918002511
0.28541666666666665,1.975,-0.04781940217067052,-0.12624699907736292,0.9083117785304723
0.28541666666666665,2.14375,-0.04587507844746706,-0.12696644114662248,1.4419108955868158
0.28541666666666665,2.3125,-0.043554164936625686,-0.1277811986039934,2.040232542490434
0.28541666666666665,2.48125,-0.04126368318991413,-0.12853913197778488,2.703914562512151
0.28541666666666665,2.65,-0.03911091520318701,-0.1292104342225082,3.4334743229059237
0.28541666666666665,2.81875,-0.03712158438089833,-0.1297959474446404,4.229323045588482
0.28541666666666665,2.9875,-0.035294478689038976,-0.1303046421815776,5.091788523344834
0.28541666666666665,3.15625,-0.03361906034863444,-0.13074692646970665,6.021134101979949
0.28541666666666665,3.325,-0.03208199074453428,-0.13113255076397934,7.017573246929443
0.28541666666666665,3.49375,-0.030669714787245783,-0.13147002926473011,8.081280536575095
0.28541666666666665,3.6624999999999996,-0.029369482371454033,-0.13176658721099538,9.212399965579666
0.28541666666666665,3.8312500000000003,-0.0281697073966603,-0.13202828327743468,10.411051257069225
0.28541666666666665,4.0,-0.027060037662384656,-0.13226017677937046,11.67733470149292
0.6208333333333333,-0.05,0.13488964820894803,-0.005457362555872946,3.514820492464908
0.6208333333333333,0.11875,0.1343532686642051,0.013198454426330598,3.2056852003671357
0.6208333333333333,0.2875,0.13114604583965336,0.03202678036618011,2.9530106510637477
0.6208333333333333,0.45625,0.1253353608836589,0.050160216428590004,2.7434959537091146
0.6208333333333333,0.625,0.11725520698881597,0.06690453223818192,2.562260972352769
0.6208333333333333,0.7937500000000001,0.10734534741090845,0.0818655995472541,2.394326648553651
0.6208333333333333,0.9625,0.09595867470081988,0.09495753129511231,2.2259708338172968
0.6208333333333333,1.13125,0.08318964375738894,0.10632254310125731,2.045718537558589
0.6208333333333333,1.2999999999999998,0.06870474940863115,0.11620954095381841,1.845054129300992
0.6208333333333333,1.46875,0.05147009378677239,0.12480316280279462,1.619296968368906
0.6208333333333333,1.6375000000000002,0.029149993563667355,0.1318153173012839,1.369700201647647
0.6208333333333333,1.80625,-0.0031465394813788104,0.13496332571958994,1.1097469861360905
0.6208333333333333,1.975,-0.05304861276234352,0.1241404232471878,0.8842922563267966
0.6208333333333333,2.14375,-0.11213626989804074,0.07516952157193607,0.8055296678331794
0.6208333333333333,2.3125,-0.13498336659598495,0.0021191371862010282,0.9908458381523253
0.6208333333333333,2.48125,-0.12660514497234016,-0.04686296263076778,1.3993611540710167
0.6208333333333333,2.65,-0.11340028814696503,-0.07324871772382988,1.945188501305646
0.6208333333333333,2.81875,-0.10205432130635167,-0.08837372631444221,2.5868924307881636
0.6208333333333333,2.9875,-0.09292558541481857,-0.09792770586158576,3.3082618173745924
0.6208333333333333,3.15625,-0.08551712304379183,-0.10445966526039116,4.102579324070188
0.6208333333333333,3.325,-0.07937852842118336,-0.10919729495590719,4.96682671578242
0.6208333333333333,3.49375,-0.07418812117280886,-0.11278795448472606,5.89956995097275
0.6208333333333333,3.6624999999999996,-0.06972301064088955,-0.11560147830875869,6.900112613273858
0.6208333333333333,3.8312500000000003,-0.06582669082983873,-0.11786367877506976,7.9681240742132475
0.6208333333333333,4.0,-0.062386571770055334,-0.11972015562460539,9.103463110438645
0.95625,-0.05,0.13493438886353187,-0.004208408490767738,5.124778692343071
0.95625,0.11875,0.1346205318761679,0.01011495908927305,4.743042615072314
0.95625,0.2875,0.13274859637130745,0.024552192599596977,4.410690389183819
0.95625,0.45625,0.12933141133969187,0.038708991731682095,4.1174451845585125
0.95625,0.625,0.1244816097793453,0.052242978731527216,3.8521114590577645
0.95625,0.7937500000000001,0.1183713788070124,0.06490929578517071,3.603228064180566
0.95625,0.9625,0.11117640936224434,0.07658202139744465,3.359715562825388
0.95625,1.13125,0.1030149298816801,0.08725207287779776,3.1114242543457022
0.95625,1.2999999999999998,0.09388302914213191,0.09701018935708565,2.849558567489028
0.95625,1.46875,0.08356985748000488,0.1060239544667698,2.567040738645689
0.95625,1.6375000000000002,0.07150485365943612,0.11450788576837242,2.2589972435091217
0.95625,1.80625,0.056414462967848265,0.12264749637905081,1.923820599271611
0.95625,1.975,0.03545894685666519,0.1302599826800856,1.5661306811811353
0.95625,2.14375,0.0021017932219735288,0.1349836377686276,1.2062952760008328
0.95625,2.3125,-0.05528006497211707,0.1231629587850118,0.9128530899964213
0.95625,2.48125,-0.12024492130674434,0.06136903861015637,0.8604150458951157
0.95625,2.65,-0.13429519974822307,-0.013776767566627074,1.16503420180262
0.95625,2.81875,-0.12313696419725868,-0.055337944019298674,1.7010039476761316
0.95625,2.9875,-0.11104801728491481,-0.07676807837304034,2.3634318737165065
0.95625,3.15625,-0.10128730529548456,-0.08925178869904685,3.114431606248382
0.95625,3.325,-0.0935013019659691,-0.0973781624937987,3.9405905429839394
0.95625,3.49375,-0.0871371932392267,-0.10311212127771241,4.83660641313676
0.95625,3.6624999999999996,-0.08179807145299832,-0.10739681329802195,5.800213386155418
0.95625,3.8312500000000003,-0.07721984067180393,-0.11073434971417503,6.8304237068410165
0.95625,4.0,-0.07322495923675298,-0.11341563095436126,7.9268353000548775
1.2916666666666665,-0.05,0.13495475730597944,-0.0034947790322398327,6.546868950547538
1.2916666666666665,0.11875,0.13474158119315235,0.00834902973818738,6.119673994858953
1.2916666666666665,0.2875,0.13348078877940064,0.020196015122519482,5.735791626448489
1.2916666666666665,0.45625,0.1311976954428069,0.03181453615089311,5.386233563831127
1.2916666666666665,0.625,0.12796797023111217,0.04300230918135907,5.061460845556046
1.2916666666666665,0.7937500000000001,0.12390086776803771,0.053605736319233925,4.751769067759898
1.2916666666666665,0.9625,0.11911693301225874,0.06353075058389493,4.447661114586986
1.2916666666666665,1.13125,0.11372379957852001,0.07274542878713834,4.14016408976131
1.2916666666666665,1.2999999999999998,0.10779144245022401,0.08127733346081212,3.821069854178022
1.2916666666666665,1.46875,0.10132398189605779,0.08921014904553941,3.4831050339659253
1.2916666666666665,1.6375000000000002,0.09421775863982793,0.09668512789921276,3.1200647920962177
1.2916666666666665,1.80625,0.08617897237898084,0.1039143143157037,2.7269871658202813
1.2916666666666665,1.975,0.07652612474539036,0.11121489212984453,2.300552815728215
1.2916666666666665,2.14375,0.0636292596045315,0.11906434110252798,1.840282797666753
1.2916666666666665,2.3125,0.042973554366624624,0.12797762939318247,1.352908151399284
1.2916666666666665,2.48125,-0.0009354424200342154,0.13499675902583294,0.8736912786662369
1.2916666666666665,2.65,-0.10057351218588591,0.0900553643410289,0.5943299231201735
1.2916666666666665,2.81875,-0.1331011689062163,-0.022562775445385375,0.8920312918536878
1.2916666666666665,2.9875,-0.11679519220734035,-0.06770438004479791,1.5213551531512919
1.2916666666666665,3.15625,-0.10416269696120638,-0.08587859198757215,2.2718644420022245
1.2916666666666665,3.325,-0.09532501619663927,-0.09559362576610672,3.1009707533721302
1.2916666666666665,3.49375,-0.08867724136027652,-0.10179070126849143,3.998282329637439
1.2916666666666665,3.6624999999999996,-0.08335891786060085,-0.10618988093556561,4.960635498466775
1.2916666666666665,3.8312500000000003,-0.07891526839126228,-0.10953255413225349,5.987051385187593
1.2916666666666665,4.0,-0.07508841159934702,-0.11219059873040634,7.077341436534845
1.6270833333333334,-0.05,0.1349656436596938,-0.0030454936421791803,7.785466008139322
1.6270833333333334,0.11875,0.13480548909793705,0.007244315638207389,7.325235287160754
1.6270833333333334,0.2875,0.13386475762372588,0.01747073742980322,6.903933766532687
1.6270833333333334,0.45625,0.13217504251300227,0.0274728618219152,6.513369684647152
1.6270833333333334,0.625,0.12979936097124936,0.0371096468786124,6.144994888008674
1.6270833333333334,0.7937500000000001,0.1268231438507797,0.04626975452500745,5.790172692478855
1.6270833333333334,0.9625,0.12334306039402781,0.05487703939385954,5.440430915362434
1.6270833333333334,1.13125,0.11945550836337013,0.06289182396503389,5.087675754376745
1.6270833333333334,1.2999999999999998,0.1152459208618227,0.07030915818519311,4.724352794610818
1.6270833333333334,1.46875,0.11077887723678703,0.07715594830054821,4.343552624446035
1.6270833333333334,1.6375000000000002,0.10608737363713704,0.08348933557511691,3.9390679898284198
1.6270833333333334,1.80625,0.1011568314396076,0.08939963899870525,3.5054169573776783
1.6270833333333334,1.975,0.09589276685699034,0.09502408781204319,3.037855476434641
1.6270833333333334,2.14375,0.0900401154344341,0.1005871642534662,2.5324252474665196
1.6270833333333334,2.3125,0.0829391538035843,0.10651805840487982,1.9861711715200085
1.6270833333333334,2.48125,0.07255588678133644,0.11384482110914793,1.3981339824933343
1.6270833333333334,2.65,0.04917397984390843,0.12572557300052717,0.7759051783894667
1.6270833333333334,2.81875,-0.09252334845040665,0.098307832808605,0.2716520765197138
1.6270833333333334,2.9875,-0.11558072506033758,-0.06975740816950311,0.7650295066324255
1.6270833333333334,3.15625,-0.09834649287027974,-0.09248225419028246,1.5426190195236966
1.6270833333333334,3.325,-0.08983113238590458,-0.10077384409789121,2.3933759937206203
1.6270833333333334,3.49375,-0.08417428161540823,-0.10554473134425019,3.3060951128597393
1.6270833333333334,3.6624999999999996,-0.0798193666864169,-0.10887547337109181,4.279371042307773
1.6270833333333334,3.8312500000000003,-0.0761975448495674,-0.11144027171044663,5.313362688371639
1.6270833333333334,4.0,-0.0730509639789429,-0.11352777925136734,6.408590271583277
1.9625,-0.05,0.13497206258152045,-0.002746328911497027,8.842208453293377
1.9625,0.11875,0.134842760947937,0.006513817616230527,8.355661039955333
1.9625,0.2875,0.1340868667033247,0.015675209015666793,7.9049479019732445
1.9625,0.45625,0.132737227740055,0.024613581045528094,7.482444857365572
1.9625,0.625,0.13084908636210052,0.033219220312998975,7.080280835715497
1.9625,0.7937500000000001,0.12849441888142163,0.04140270904573469,6.690544052265344
1.9625,0.9625,0.12575530703346224,0.04909788949557449,6.305474338679931
1.9625,1.13125,0.12271747730185294,0.05626207216828413,5.917626151342601
1.9625,1.2999999999999998,0.11946490220162714,0.06287397825774717,5.519993171309689
1.9625,1.46875,0.11607600157099732,0.06893012301809588,5.106091938027068
1.9625,1.6375000000000002,0.1126216731175558,0.07444030322481504,4.670007226113795
1.9625,1.80625,0.1091652591907741,0.07942257982344259,4.206405244084688
1.9625,1.975,0.10576479056863361,0.08389761066903557,3.7105222643370572
1.9625,2.14375,0.10247888967877011,0.08788103987895494,3.178136518308292
1.9625,2.3125,0.09938134962206355,0.09136929105173779,2.605531058739249
1.9625,2.48125,0.09660448198306293,0.09430044570830018,1.9894572240378166
1.9625,2.65,0.09451984704869826,0.09638982577995818,1.3271263118626486
1.9625,2.81875,0.09519890110777653,0.09571922078596223,0.6164889172517048
1.9625,2.9875,-0.05243001341828118,-0.12440294889173188,0.15376004221617975
1.9625,3.15625,-0.07760353112188298,-0.110465795418378,0.964032802878079
1.9625,3.325,-0.07719935350912459,-0.11074863348038753,1.8337337261251556
1.9625,3.49375,-0.0754804750044042,-0.11192719907649577,2.759836456999781
1.9625,3.6624999999999996,-0.07347961717988147,-0.11325080952954848,3.7434119257796326
1.9625,3.8312500000000003,-0.0714267659119789,-0.11455661094566029,4.785533538200424
1.9625,4.0,-0.06939937835879052,-0.11579605469709854,5.887169337868998
2.2979166666666666,-0.05,0.13497606546355922,-0.00254199763512388,9.717848585737316
2.2979166666666666,0.11875,0.1348657854879044,0.006018297494354729,9.20903274059623
2.2979166666666666,0.2875,0.13422298785011305,0.01446338593097776,8.733898121269208
2.2979166666666666,0.45625,0.1330794957070911,0.022690258313785853,8.285246069108704
2.2979166666666666,0.625,0.13148460322004213,0.030607174258139035,7.855694208001404
2.2979166666666666,0.7937500000000001,0.12950110277756363,0.03813744065082112,7.437846339288693
2.2979166666666666,0.9625,0.12720081006230072,0.04522116671973981,7.024450316481674
2.2979166666666666,1.13125,0.12466037995417867,0.051814956042438284,6.6085330244667
2.2979166666666666,1.2999999999999998,0.12195810780951216,0.057889722227036186,6.183506111939207
2.2979166666666666,1.46875,0.11917229231461349,0.06342684561351222,5.743240807222714
2.2979166666666666,1.6375000000000002,0.11638173893067161,0.06841265119459262,5.282114232273719
2.2979166666666666,1.80625,0.11366931402220357,0.0728305365195237,4.79503295627262
2.2979166666666666,1.975,0.11113055081763308,0.07664855298679468,4.277442797024685
2.2979166666666666,2.14375,0.108892367980364,0.07979631693022554,3.72533951569796
2.2979166666666666,2.3125,0.10715603751027468,0.08211323660102926,3.13531105173483
2.2979166666666666,2.48125,0.1063096932140026,0.08320606425462422,2.5047008215983317
2.2979166666666666,2.65,0.10728847489263078,0.08194011932633084,1.8322605797557492
2.2979166666666666,2.81875,0.11312380427621722,0.07367499512097779,1.121664103241806
2.2979166666666666,2.9875,0.13428373299716453,0.013888090305950156,0.4259144162375565
2.2979166666666666,3.15625,-0.020832303292458897,-0.13338296420282092,0.6000371060234497
2.2979166666666666,3.325,-0.05733490429364081,-0.12221991961067172,1.4335715515901408
2.2979166666666666,3.49375,-0.06443916470980451,-0.11862796487971411,2.3570637689301788
2.2979166666666666,3.6624999999999996,-0.06627197136958324,-0.11761388443032202,3.3435062906307342
2.2979166666666666,3.8312500000000003,-0.06635288729664753,-0.11756825399485354,4.3897756037892135
2.2979166666666666,4.0,-0.06568241691389846,-0.11794413977959578,5.49565371655065
2.6333333333333333,-0.05,0.13497861034831382,-0.002403070626942024,10.412780539315886
2.6333333333333333,0.11875,0.13488028849582742,0.005683992899570674,9.884329490268977
2.6333333333333333,0.2875,0.13430799980447108,0.013651417088426914,9.38812119343162
2.6333333333333333,0.45625,0.13329155469491344,0.02140937754846927,8.91728173108025
2.6333333333333333,0.625,0.13187534886983882,0.028877194470001866,8.464788312078653
2.6333333333333333,0.7937500000000001,0.13011533019724583,0.03598612020851497,8.023616251509733
2.6333333333333333,0.9625,0.12807565023599282,0.042680532056520025,7.586875743571859
2.6333333333333333,1.13125,0.1258256030991572,0.04891745705505719,7.147930056694021
2.6333333333333333,1.2999999999999998,0.1234374113786445,0.0546644809006661,6.700490290852623
2.6333333333333333,1.46875,0.1209853797387262,0.05989605904795591,6.238685569091606
2.6333333333333333,1.6375000000000002,0.11854701115480193,0.06458797214856082,5.757111058095914
2.6333333333333333,1.80625,0.1162070438570646,0.06870897290749053,5.250859627326324
2.6333333333333333,1.975,0.11406638619170076,0.07220706018919328,4.715547315337026
2.6333333333333333,2.14375,0.11226056446921921,0.07498376934412058,4.14735138340232
2.6333333333333333,2.3125,0.11099947076831218,0.0768382553755264,3.543103141007814
2.6333333333333333,2.48125,0.11066195022760221,0.07732355897023682,2.900555602406336
2.6333333333333333,2.65,0.11205489860197257,0.07529076768968192,2.2192667075241603
2.6333333333333333,2.81875,0.11724564985886977,0.06692127904613979,1.5043481124556266
2.6333333333333333,2.9875,0.13125777381983794,0.03156575378254516,0.7929194226480508
2.6333333333333333,3.15625,0.06331235937770363,-0.11923315457551438,0.5018831192532575
2.6333333333333333,3.325,-0.034369367346466624,-0.13055170082462977,1.1791322488783214
2.6333333333333333,3.49375,-0.05422180514309845,-0.12363250319808244,2.0808503689157405
2.6333333333333333,3.6624999999999996,-0.06043227672047877,-0.12071843243837903,3.063410930472
2.6333333333333333,3.8312500000000003,-0.06262813506787697,-0.11959396597621373,4.110458192685241
2.6333333333333333,4.0,-0.06318373432041781,-0.11930136511091087,5.218617865062289
2.96875,-0.05,0.13498018363102096,-0.0023130125239307227,10.927231142810758
2.96875,0.11875,0.13488914601311391,0.005469761224480199,10.380960511263064
2.96875,0.2875,0.13435928558453564,0.013137061209159306,9.866070099420295
2.96875,0.45625,0.13341788131495655,0.020607497311128646,9.37593484232427
2.96875,0.625,0.13210506373903713,0.02780741150313955,8.90379642266001
2.96875,0.7937500000000001,0.13047133758951268,0.03467318946395645,8.44289516924812
2.96875,0.9625,0.1285748517031592,0.04115224792779398,7.986593367072359
2.96875,1.13125,0.1264789064598499,0.04720260819828224,7.528482941240156
2.96875,1.2999999999999998,0.12425017111826592,0.052791050160814576,7.062473345001398
2.96875,1.46875,0.1219580734721244,0.057889794566641124,6.582858606265559
2.96875,1.6375000000000002,0.11967590982014033,0.06247140632898895,6.084365571808057
2.96875,1.80625,0.11748454897466383,0.06650098309213046,5.5621885866057
2.96875,1.975,0.1154804708438553,0.06992324973627505,5.012020171938163
2.96875,2.14375,0.11379204906221523,0.07263862313000162,4.430095823159192
2.96875,2.3125,0.11261365450968187,0.07445243325757735,3.8132934683089585
2.96875,2.48125,0.11228342416901295,0.07494953406714094,3.1593990629918656
2.96875,2.65,0.11348304390706314,0.07312043999859123,2.4679226727773074
2.96875,2.81875,0.11781940877314194,0.06590589439759759,1.7432323850344211
2.96875,2.9875,0.12906359300929618,0.039592789236561184,1.0127243309773755
2.96875,3.15625,0.10624242897659592,-0.08329193409420252,0.5273323788666726
2.96875,3.325,-0.018193330500794587,-0.13376846685706184,1.0254139705458285
2.96875,3.49375,-0.048995505582549295,-0.12579523215412572,1.9050005144673885
2.96875,3.6624999999999996,-0.05824250386680967,-0.12179002727368388,2.8847872303128677
2.96875,3.8312500000000003,-0.06170575776402947,-0.12007247585840362,3.9331499731289497
2.96875,4.0,-0.06292523773417609,-0.1194379104643807,5.0437436391947505
3.3041666666666667,-0.05,0.13498103984801335,-0.0022624945412164934,11.261340655483044
3.3041666666666667,0.11875,0.13489384406145458,0.005352647412633999,10.698563092234041
3.3041666666666667,0.2875,0.13438572458378162,0.012863787470725587,10.166802577898093
3.3041666666666667,0.45625,0.1334809578472091,0.020194897677175416,9.659624725592984
3.3041666666666667,0.625,0.13221565654064732,0.027276733043485612,9.170463031582218
3.3041666666666667,0.7937500000000001,0.13063562520660443,0.034048985695312395,8.692740731267305
3.3041666666666667,0.9625,0.12879395522837422,0.040461303694166104,8.21998554199558
3.3041666666666667,1.13125,0.12674877905243354,0.04647307832194229,7.745930863390471
3.3041666666666667,1.2999999999999998,0.12456159772379975,0.05205197760406697,7.264599409293311
3.3041666666666667,1.46875,0.12229659442222288,0.05717117274226869,6.770367914514319
3.3041666666666667,1.6375000000000002,0.12002142247150291,0.06180500099439378,6.258014220707689
3.3041666666666667,1.80625,0.11781023248938062,0.06592229608257046,5.722750766684419
3.3041666666666667,1.975,0.11575043744004168,0.06947543618027167,5.160252014571564
3.3041666666666667,2.14375,0.11395655639311432,0.07238026840944262,4.566689922411533
3.3041666666666667,2.3125,0.11259930754771168,0.07447412933210996,3.9388083019149294
3.3041666666666667,2.48125,0.11197208423085227,0.07541387374348921,3.2741188981407494
3.3041666666666667,2.65,0.11266300086667876,0.07437774018962089,2.5714985798480408
3.3041666666666667,2.81875,0.1160744370208668,0.06893275759962626,1.8334405221148484
3.3041666666666667,2.9875,0.12600064653860094,0.048464802401893235,1.0787119735907698
3.3041666666666667,3.15625,0.11947431721702616,-0.06285608582727219,0.4940077261943831
3.3041666666666667,3.325,-0.019322294584740263,-0.13361006298920947,0.925145533256988
3.3041666666666667,3.49375,-0.052327185349652,-0.1244462360755968,1.8111638187383672
3.3041666666666667,3.6624999999999996,-0.061363776587701556,-0.12024760672418662,2.797583276360306
3.3041666666666667,3.8312500000000003,-0.06454324801319894,-0.1185713672684375,3.8511765850332
3.3041666666666667,4.0,-0.06553905899941395,-0.11802386091579675,4.965964125113401
3.6395833333333334,-0.05,0.13498130298776007,-0.0022467406896485354,11.415201078879493
3.6395833333333334,0.11875,0.13489508843514786,0.00532119498549393,10.836905864235785
3.6395833333333334,0.2875,0.13439142114482386,0.012804136935951458,10.289734438140066
3.6395833333333334,0.45625,0.13349087019997635,0.020129271552966593,9.76739976161853
3.6395833333333334,0.625,0.13222530308140207,0.0272299325197726,9.263471700574994
3.6395833333333334,0.7937500000000001,0.13063592380306255,0.03404784005073503,8.771492398576179
3.6395833333333334,0.9625,0.12877098277968407,0.04053435572393264,8.285086042015356
3.6395833333333334,1.13125,0.12668352752929207,0.04665065758095057,7.798056706631883
3.6395833333333334,1.2999999999999998,0.12442956022453355,0.05236682673534055,7.304470009011544
3.6395833333333334,1.46875,0.12206695770703334,0.057659845960159654,6.798716588902123
3.6395833333333334,1.6375000000000002,0.11965555027183943,0.06251039344895629,6.275557699067848
3.6395833333333334,1.80625,0.11725894623959733,0.06689797849546147,5.730155273583407
3.6395833333333334,1.975,0.11494923645916968,0.07079317083909926,5.158091057049247
3.6395833333333334,2.14375,0.11281714664573435,0.07414372139780195,4.555382787986283
3.6395833333333334,2.3125,0.11099411802715199,0.076845987295204,3.918513477789226
3.6395833333333334,2.48125,0.10970472432625442,0.07867574887155841,3.2445148470653478
3.6395833333333334,2.65,0.10941078472365065,0.07908400714528177,2.531242847716256
3.6395833333333334,2.81875,0.11130372718850043,0.0763968606288758,1.7784842495394508
3.6395833333333334,2.9875,0.11957802026299043,0.06265857539063471,0.9948198246063629
3.6395833333333334,3.15625,0.12020581384021738,-0.0614456045540363,0.3324734743940754
3.6395833333333334,3.325,-0.044275408693657065,-0.12753308662856724,0.8814847148039131
3.6395833333333334,3.49375,-0.06528083358279754,-0.118166885237511,1.8079033324604348
3.6395833333333334,3.6624999999999996,-0.07012810102420132,-0.11535618512563348,2.809355654548875
3.6395833333333334,3.8312500000000003,-0.07130212904194622,-0.11463422871937358,3.870966006747447
3.6395833333333334,4.0,-0.07113171669726269,-0.1147400491532942,4.990761854039929
3.975,-0.05,0.13498100898231036,-0.002264335248467006,11.388876073184484
3.975,0.11875,0.1348930545422472,0.005372507446465425,10.79583920425783
3.975,0.2875,0.13437719642230653,0.012952570466160355,10.234515277157044
3.975,0.45625,0.13344905329663903,0.020404660600725443,9.698736564919292
3.975,0.625,0.13213531545485063,0.027663304387710228,9.182170199252242
3.975,0.7937500000000001,0.1304718379373865,0.034671306656086,8.67842989579144
3.975,0.9625,0.1285012598467393,0.04138147191438206,8.181183929596274
3.975,1.13125,0.1262704657109686,0.04775740245380929,7.684252842532124
3.975,1.2999999999999998,0.12382818908242783,0.053773409679566564,7.181692106889665
3.975,1.46875,0.12122300587247761,0.05941365875992879,6.667857024353622
3.975,1.6375000000000002,0.11850190514081389,0.06467069257397474,6.137449127355121
3.975,1.80625,0.11570959641658132,0.06954343460824947,5.585544997027913
3.975,1.975,0.11288877267096223,0.07403462031268761,5.007609588393656
3.975,2.14375,0.1100818246511827,0.07814724487444372,4.399496874802631
3.975,2.3125,0.10733538593469277,0.08187865977317019,3.757441062793446
3.975,2.48125,0.10471205391313508,0.08520789731763537,3.0780422848502043
3.975,2.65,0.10232567103194398,0.08805939500054712,2.3582535088302445
3.975,2.81875,0.10048409920410474,0.0901551208037549,1.5953928741025145
3.975,2.9875,0.10072846316675532,0.08988201548732437,0.7873976869465683
3.975,3.15625,-0.019547903312894698,-0.13357724160975074,0.08619328577071451
3.975,3.325,-0.08449710253061035,-0.10528646477079341,0.9785324284955956
3.975,3.49375,-0.08454439717574266,-0.10524849122999473,1.936040912605091
3.975,3.6624999999999996,-0.08302286314846449,-0.10645282614675546,2.9471359997532236
3.975,3.8312500000000003,-0.08115712204928674,-0.10788197968464047,4.012930935541219
3.975,4.0,-0.07920279620718637,-0.10932482368137124,5.134619004749619
4.310416666666667,-0.05,0.1349801170617308,-0.0023168940419139718,11.182412201220231
4.310416666666667,0.11875,0.1348874444142767,0.00551156415053089,10.57526915513896
4.310416666666667,0.2875,0.13434085938782242,0.013324169728029165,10.00096886999814
4.310416666666667,0.45625,0.13334875954617914,0.021050138419860826,9.453454830574891
4.310416666666667,0.625,0.13193052020789656,0.0286240779357835,8.926472779791983
4.310416666666667,0.7937500000000001,0.13011449483500956,0.035989140498631986,8.413681513534286
4.310416666666667,0.9625,0.12793526268265862,0.043099519281763865,7.908762767951927
4.310416666666667,1.13125,0.12543034662790248,0.049922220952239686,7.40552338059724
4.310416666666667,1.2999999999999998,0.12263655923996174,0.056438234715336,6.897984517901252
4.310416666666667,1.46875,0.11958595713349626,0.06264342628293569,6.380454926582696
4.310416666666667,1.6375000000000002,0.1163010422183721,0.06854974528705726,5.847587594633599
4.310416666666667,1.80625,0.11278818961522935,0.0741877637034509,5.294421837364682
4.310416666666667,1.975,0.1090268456207225,0.07961247976288105,4.716416159200985
4.310416666666667,2.14375,0.10494840088033862,0.08491662471306628,4.109483281604461
4.310416666666667,2.3125,0.10038788306353007,0.09026224534113372,3.4700544587139994
4.310416666666667,2.48125,0.09495350977134008,0.09596265410097841,2.795253637713998
4.310416666666667,2.65,0.08758682132313389,0.10273046641824136,2.083496846008251
4.310416666666667,2.81875,0.07444255634112662,0.11262018382775883,1.3373343588447613
4.310416666666667,2.9875,0.028152511076987345,0.1320319511332772,0.5904379430437666
4.310416666666667,3.15625,-0.13476425454455113,-0.007974691031722183,0.4920441783000991
4.310416666666667,3.325,-0.11387406387033008,-0.072509982606921,1.3105903086496964
4.310416666666667,3.49375,-0.10329613111203856,-0.08691898122553292,2.2476594199505784
4.310416666666667,3.6624999999999996,-0.0970140592170231,-0.0938790302156767,3.2480529348528036
4.310416666666667,3.8312500000000003,-0.09243220237392895,-0.09839353619168816,4.306281438313074
4.310416666666667,4.0,-0.08871138582572496,-0.10176094547948818,5.421754496694901
4.645833333333334,-0.05,0.13497849662366807,-0.002409449981723748,10.795845910135528
4.645833333333334,0.11875,0.13487738506440894,0.005752477569461621,10.175144823083704
4.645833333333334,0.2875,0.13427642027425454,0.01395861591748142,9.58907602256345
4.645833333333334,0.45625,0.13317252266434196,0.02213773265750874,9.031718057465914
4.645833333333334,0.625,0.13157331136249362,0.030223562614429118,8.496909759184136
4.645833333333334,0.7937500000000001,0.12949478018008354,0.03815890336621117,7.978363510758439
4.645833333333334,0.9625,0.12695768143834923,0.04589931506894888,7.469782796413943
4.645833333333334,1.13125,0.123982624858328,0.05341637139715795,6.964977401679017
4.645833333333334,1.2999999999999998,0.12058369094608098,0.06070068762229988,6.4579716368578275
4.645833333333334,1.46875,0.11675984131761527,0.06776532635120489,5.943104442632112
4.645833333333334,1.6375000000000002,0.11248230187595136,0.07465073184294549,5.415125732275624
4.645833333333334,1.80625,0.10767366550657766,0.08143329636197734,4.869302818899105
4.645833333333334,1.975,0.10216862846245132,0.08824155119954309,4.301570504024287
4.645833333333334,2.14375,0.09563057181421135,0.09528795167536643,3.7088080470549762
4.645833333333334,2.3125,0.08734990091530286,0.1029319911887785,3.0894747117000687
4.645833333333334,2.48125,0.07567580866059308,0.11179522343805799,2.4453677982567568
4.645833333333334,2.65,0.056076244638142675,0.12280250318003773,1.7876564650655489
4.645833333333334,2.81875,0.013254344847246082,0.13434776642233498,1.1645190388643445
4.645833333333334,2.9875,-0.08587837487816778,0.10416287596012738,0.8078306968175542
4.645833333333334,3.15625,-0.13498058813655342,0.0022892851089663688,1.1422776703646325
4.645833333333334,3.325,-0.12666059582714637,-0.04671288328408208,1.886896509068283
4.645833333333334,3.49375,-0.11672928043644422,-0.06781795550434974,2.7739874625607337
4.645833333333334,3.6624999999999996,-0.109158870410871,-0.0794313603724793,3.743311773455469
4.645833333333334,3.8312500000000003,-0.10323656847763518,-0.08698971737488599,4.7795642222909445
4.645833333333334,4.0,-0.09837372042163602,-0.09245329161477052,5.8779512555906095
4.98125,-0.05,0.13497588173613267,-0.002551734616594827,10.229208556104366
4.98125,0.11875,0.13486110331841564,0.006122320780523119,9.595455664086705
4.98125,0.2875,0.1341717170795284,0.01493152155444952,8.998998129871827
4.98125,0.45625,0.13288482993711784,0.023803822646442086,8.434132963028349
4.98125,0.625,0.1309870207775333,0.03267109407145808,7.894870894072032
4.98125,0.7937500000000001,0.12847125189446584,0.04147453961973186,7.37505782223381
4.98125,0.9625,0.12533141159718048,0.050170083386996106,6.868511202617866
4.98125,1.13125,0.12155396261481848,0.05873358641046291,6.369167086943306
4.98125,1.2999999999999998,0.11710559815908146,0.06716605452014986,5.871237602309397
4.98125,1.46875,0.11191446170584297,0.07549935934225806,5.369387258553503
4.98125,1.6375000000000002,0.10583953545782514,0.0838032978710968,4.858953470320618
4.98125,1.80625,0.09861619317677493,0.09219461179115086,4.336272347504548
4.98125,1.975,0.08975024195483439,0.10084589267317079,3.799253990188745
4.98125,2.14375,0.07829333396050492,0.10997796987282886,3.2485684972146722
4.98125,2.3125,0.062331427229323416,0.11974887548346982,2.690433366906855
4.98125,2.48125,0.037806317372225146,0.1295981572660298,2.143976209196751
4.98125,2.65,-0.003361416578414325,0.13495814491384492,1.6620557100211133
4.98125,2.81875,-0.06693736093907081,0.11723646920012798,1.3778488865608298
4.98125,2.9875,-0.12072126300065805,0.06042662210918258,1.4816965165411644
4.98125,3.15625,-0.13493397242501287,0.0042217396421219385,1.9677400487811596
4.98125,3.325,-0.13147057693910197,-0.030667367009570068,2.6786045691900946
4.98125,3.49375,-0.1247168909137323,-0.05167878791934079,3.518371822049062
4.98125,3.6624999999999996,-0.11812384505370109,-0.06535868136467579,4.448239058818927
4.98125,3.8312500000000003,-0.11225850963392621,-0.07498684561154507,5.452466899507743
4.98125,4.0,-0.10709761457216334,-0.08218942117421406,6.524221079803324
5.316666666666666,-0.05,0.134971762905749,-0.002761017586738886,9.482531067917186
5.316666666666666,0.11875,0.13483514318977596,0.006669644742609089,8.83623976718344
5.316666666666666,0.2875,0.13400262887812195,0.016379726913239946,8.23116219975523
5.316666666666666,0.45625,0.13241402195820356,0.026296896943411075,7.662021572245013
5.316666666666666,0.625,0.13001433525531123,0.03634931399792215,7.123220759579294
5.316666666666666,0.7937500000000001,0.1267490696149897,0.04647228584580812,6.608983669072413
5.316666666666666,0.9625,0.1225549968689399,0.05661512821193761,6.113534898775969
5.316666666666666,1.13125,0.11734472412424994,0.06674740234798414,5.631322366909369
5.316666666666666,1.2999999999999998,0.11098208206864449,0.07686336877673695,5.157298170597777
5.316666666666666,1.46875,0.10324276638308254,0.08698236137038504,4.6872960208
5.316666666666666,1.6375000000000002,0.09374957290181578,0.09713916604916438,4.218591242864226
5.316666666666666,1.80625,0.08186266928541867,0.1073475820755464,3.750828664251823
5.316666666666666,1.975,0.06649438762936083,0.11748828202759758,3.2877145501140026
5.316666666666666,2.14375,0.04583188072293721,0.12698204089318482,2.8402998715886385
5.316666666666666,2.3125,0.0171524938434044,0.13390590709506425,2.433349024062073
5.316666666666666,2.48125,-0.022072412976688716,0.1331833645219496,2.115775772825038
5.316666666666666,2.65,-0.06872076133098289,0.11620007298659536,1.9664880712094936
5.316666666666666,2.81875,-0.10839039260866108,0.08047684629842493,2.062699772543243
5.316666666666666,2.9875,-0.12923082251277576,0.0390434951390299,2.4144017107595035
5.316666666666666,3.15625,-0.1349255223986321,0.004483682131488689,2.9679588606855694
5.316666666666666,3.325,-0.13336121564365291,-0.02097107918174726,3.66592099625078
5.316666666666666,3.49375,-0.12911470659547708,-0.039425785226978885,4.471450050228164
5.316666666666666,3.6624999999999996,-0.1241115819203633,-0.05311605438306718,5.364271663998926
5.316666666666666,3.8312500000000003,-0.11908154446074071,-0.06359705786311685,6.333529903922951
5.316666666666666,4.0,-0.11428232085118782,-0.07186481156216974,7.373360965626728
5.652083333333334,-0.05,0.13496512803827465,-0.003068259052318156,8.555850130681682
5.652083333333334,0.11875,0.1347924272125934,0.007483419414793344,7.89761131332611
5.652083333333334,0.2875,0.13371826775276696,0.01855868716260203,7.286476292434808
5.652083333333334,0.45625,0.131604602948832,0.030087015183967312,6.718091599963718
5.652083333333334,0.625,0.12830506272371056,0.04198584141665731,6.18781948642089
5.652083333333334,0.7937500000000001,0.12365748002616359,0.05416481915024691,5.690924292816401
5.652083333333334,0.9625,0.11746892365291771,0.06652858014286034,5.22284641530583
5.652083333333334,1.13125,0.10949030993720313,0.07897386928506922,4.77959133417141
5.652083333333334,1.2999999999999998,0.09937763910105231,0.09137332677921385,4.358281502867117
5.652083333333334,1.46875,0.08663879037719523,0.10353125133010045,3.9579559518423575
5.652083333333334,1.6375000000000002,0.07057424521658237,0.11508377779734945,3.5807581788432254
5.652083333333334,1.80625,0.05025389070731474,0.12529783106174372,3.233701773710294
5.652083333333334,1.975,0.02466741222404344,0.1327272344855008,2.931109457308023
5.652083333333334,2.14375,-0.006636775560287199,0.13483676505375813,2.697141833269107
5.652083333333334,2.3125,-0.042132309611125525,0.12825704069107577,2.565810805491666
5.652083333333334,2.48125,-0.07705720240641624,0.11084758706122838,2.5735004558498216
5.652083333333334,2.65,-0.10516522537693189,0.08464794959961594,2.7433969236905806
5.652083333333334,2.81875,-0.12316627156402934,0.055272683569877246,3.074812294210767
5.652083333333334,2.9875,-0.13211910124645357,0.02774063960743071,3.549194415282509
5.652083333333334,3.15625,-0.1349321428580022,0.004279815854412369,4.143709383933319
5.652083333333334,3.325,-0.13417276748624166,-0.01492207978409632,4.839452960381066
5.652083333333334,3.49375,-0.1315142990398424,-0.030479323287417447,5.62316046598591
5.652083333333334,3.6624999999999996,-0.1279227417488466,-0.043136668200707246,6.486174436134218
5.652083333333334,3.8312500000000003,-0.12392975531976531,-0.053538918053908244,7.423014958892018
5.652083333333334,4.0,-0.11982257698404115,-0.0621896297215503,8.430261335339674
5.9875,-0.05,0.13495377618808466,-0.0035324626786926573,7.4492197943983935
5.9875,0.11875,0.13471684437792386,0.008739098400535671,6.779834150907275
5.9875,0.2875,0.13319761253716245,0.02198626876939205,6.1668926933172346
5.9875,0.45625,0.13007185886477798,0.03614293197101309,5.608230029124913
5.9875,0.625,0.12496432428954046,0.05107756508349401,5.101699463114089
5.9875,0.7937500000000001,0.11744616298926225,0.06656875242258672,4.645430157586868
5.9875,0.9625,0.10703682651228826,0.08226857097445119,4.238218597576971
5.9875,1.13125,0.0932205927211057,0.09764692054911787,3.880076059363291
5.9875,1.2999999999999998,0.07550142713598956,0.11191306670996404,3.572919368500899
5.9875,1.46875,0.053538617498826865,0.12392988516219286,3.321304153480444
5.9875,1.6375000000000002,0.02741066604224969,0.13218795477319506,3.1329247470640573
5.9875,1.80625,-0.0020100013311033903,0.13498503581748966,3.018368506541664
5.9875,1.975,-0.032784003770348236,0.13095880686989247,2.9895495405517387
5.9875,2.14375,-0.06214028762037288,0.1198481733463524,3.0568233488510077
5.9875,2.3125,-0.08738132582286438,0.10290531520499033,3.226025219243054
5.9875,2.48125,-0.10689326446999294,0.08245501810652972,3.4972908849049134
5.9875,2.65,-0.1204725562143934,0.0609209586199185,3.8662690725422637
5.9875,2.81875,-0.12890798556256747,0.04009652426583753,4.32651083981373
5.9875,2.9875,-0.13336017515446916,0.02097769488693434,4.871501366998696
5.9875,3.15625,-0.13494234351180256,0.0039451143890482585,5.495730509500897
5.9875,3.325,-0.13455226775489867,-0.010985774529547685,6.194984646954777
5.9875,3.49375,-0.13285390818560214,-0.023975801963888464,6.966236253695896
5.9875,3.6624999999999996,-0.13031664522610986,-0.03525013442544894,7.807400110519874
5.9875,3.8312500000000003,-0.12726460451638388,-0.04504131922233635,8.717087309938336
5.9875,4.0,-0.1239188393486945,-0.053564178836909705,9.694402836899465
6.322916666666666,-0.05,0.13493216965132873,-0.0042789710427910905,6.162740195611141
6.322916666666666,0.11875,0.13456495181858014,0.010829300164978966,5.4835367676891025
6.322916666666666,0.2875,0.13209256305249192,0.02786673260759953,4.877124051501057
6.322916666666666,0.45625,0.1266488745507195,0.04674465290315167,4.347229879373861
6.322916666666666,0.625,0.11719169664404133,0.06701571634841332,3.8988404474765557
6.322916666666666,0.7937500000000001,0.10267088806928443,0.08765665258874805,3.5380202622508983
6.322916666666666,0.9625,0.08241685659090742,0.10692269052766022,3.2710740112162466
6.322916666666666,1.13125,0.05670016634775877,0.12251567710353027,3.102840862050474
6.322916666666666,1.2999999999999998,0.0271118220241157,0.132249571290544,3.034526720628989
6.322916666666666,1.46875,-0.0037189080735655885,0.13494876702934477,3.0623226090482887
6.322916666666666,1.6375000000000002,-0.033054813259537144,0.13089071518017284,3.1780104186827147
6.322916666666666,1.80625,-0.05894063321696387,0.12145370210900669,3.371334421310534
6.322916666666666,1.975,-0.08048390989424278,0.10838514772853064,3.632634530481127
6.322916666666666,2.14375,-0.09761789338762253,0.09325098868410331,3.954486841350677
6.322916666666666,2.3125,-0.1107276416237079,0.07722945927851438,4.332149700827629
6.322916666666666,2.48125,-0.12036923498826323,0.061124849843089774,4.763250046751306
6.322916666666666,2.65,-0.12711749368256825,0.04545484352477983,5.247183448272312
6.322916666666666,2.81875,-0.1315009658598707,0.030536797113009766,5.784511532024643
6.322916666666666,2.9875,-0.1339814348881742,0.016552193368431042,6.376472224331853
6.322916666666666,3.15625,-0.13495224294649175,0.0035905603617088916,7.024625319997191
6.322916666666666,3.325,-0.1347433161995022,-0.008320981886830881,7.7306171231664775
6.322916666666666,3.49375,-0.1336280724076957,-0.019197350457905396,8.496036885364013
6.322916666666666,3.6624999999999996,-0.13183055695953805,-0.029080994682747573,9.322338500965634
6.322916666666666,3.8312500000000003,-0.12953229768631896,-0.03803135359282982,10.210805683400668
6.322916666666666,4.0,-0.12687870509803093,-0.04611717893200872,11.162544297381556
6.658333333333333,-0.05,0.13488274259887573,-0.005625455448711485,4.696650095206867
6.658333333333333,0.11875,0.1341822228452716,0.014836814762673263,4.010501109243088
6.658333333333333,0.2875,0.1290333714488098,0.03969117096475589,3.431506565185086
6.658333333333333,0.45625,0.11646251557144764,0.0682750501044878,2.983103767274483
6.658333333333333,0.625,0.09361177026825628,0.09727197164262281,2.6926173484170737
6.658333333333333,0.7937500000000001,0.0607564038401036,0.12055562779239402,2.5791780689593415
6.658333333333333,0.9625,0.023258614427906436,0.13298134025078098,2.6374095592093143
6.658333333333333,1.13125,-0.011996260297177909,0.13446594267279116,2.8356003819778928
6.658333333333333,1.2999999999999998,-0.041299285393745076,0.12852769750511364,3.132637559091675
6.658333333333333,1.46875,-0.06431640447481898,0.11869456649498107,3.494206287342881
6.658333333333333,1.6375000000000002,-0.08212391836821283,0.107147851270341,3.897693675149883
6.658333333333333,1.80625,-0.09593895524135328,0.09497745452052085,4.3303887192044455
6.658333333333333,1.975,-0.10672187775976831,0.08267672470187165,4.786385627194138
6.658333333333333,2.14375,-0.11515146350783274,0.07046375275277543,5.264120278266375
6.658333333333333,2.3125,-0.12169371815172728,0.058443468090180674,5.764720291938782
6.658333333333333,2.48125,-0.12667252478709515,0.046680525533275355,6.290940676182314
6.658333333333333,2.65,-0.13032244082534894,0.03522870161279611,6.846468078668816
6.658333333333333,2.81875,-0.1328241291477994,0.024140230241833063,7.435452652229402
6.658333333333333,2.9875,-0.13432667825795377,0.013466384376816512,8.062185633590241
6.658333333333333,3.15625,-0.13496075889441067,0.0032547747456249027,8.730876423777145
6.658333333333333,3.325,-0.1348456395110986,-0.00645395265266515,9.445502315768675
6.658333333333333,3.49375,-0.13409228944312332,-0.01562875273019695,10.209713759575957
6.658333333333333,3.6624999999999996,-0.1328041936147705,-0.024249663056021074,11.026782701873467
6.658333333333333,3.8312500000000003,-0.1310770277793108,-0.0323080916883339,11.899583806712673
6.658333333333333,4.0,-0.1289979581263313,-0.039806115098528175,12.830599751671384
6.99375,-0.05,0.1347211417467089,-0.008672598599218708,3.0517595375925524
6.99375,0.11875,0.1326323989834273,0.025172340771190807,2.36815679787947
6.99375,0.2875,0.11428843030783822,0.07185509514133571,1.8991607874727099
6.99375,0.45625,0.06842940516690961,0.11637188882416118,1.7537766555257963
6.99375,0.625,0.011767447901552678,0.13448615977075204,1.9517980071957919
6.99375,0.7937500000000001,-0.031216552722995013,0.1313412609810507,2.372924751252736
6.99375,0.9625,-0.059075572611825396,0.12138812429799278,2.89657357532137
6.99375,1.13125,-0.07751982347568821,0.1105245536896582,3.4592307170011036
6.99375,1.2999999999999998,-0.0905510396206221,0.10012746488164237,4.033097444743687
6.99375,1.46875,-0.1003369093224339,0.09031890515070298,4.6069126665702065
6.99375,1.6375000000000002,-0.10803075591427386,0.08095897588649813,5.177095964181265
6.99375,1.80625,-0.11426469183100856,0.07189283831345543,5.743924845928121
6.99375,1.975,-0.11939695416580741,0.06300291529705657,6.309792570951612
6.99375,2.14375,-0.12363625443323621,0.054213251052856834,6.878340259151876
6.99375,2.3125,-0.12710725627602035,0.04548346295063833,7.453976004883906
6.99375,2.48125,-0.1298870763577961,0.03680145914531176,8.041574878628051
6.99375,2.65,-0.13202676599198326,0.028176817806453723,8.646268456926549
6.99375,2.81875,-0.13356447203982208,0.019634963934868504,9.27328244794348
6.99375,2.9875,-0.1345336068786162,0.0112119855614407,9.927804042375861
6.99375,3.15625,-0.13496776477874292,0.002949995022017079,10.614871636370047
6.99375,3.325,-0.13490336933250943,-0.005106950434120028,11.339284687344875
6.99375,3.49375,-0.1343806887481209,-0.012916287840577434,12.105533445818965
6.99375,3.6624999999999996,-0.13344369756959118,-0.020439657016581316,12.917748574696201
6.99375,3.8312500000000003,-0.1321391831046205,-0.027644823899666635,13.779670066594498
6.99375,4.0,-0.13051543600818896,-0.0345068248842506,14.694633958084978
7.329166666666667,-0.05,0.13327998254761556,-0.021481300056265185,1.2340261703054858
7.329166666666667,0.11875,0.09994484315669659,0.09075256650025564,0.6579574493209472
7.329166666666667,0.2875,-0.03163508835805104,0.13124108040007257,1.0416306702334652
7.329166666666667,0.45625,-0.07308768286400748,0.11350414359647962,1.8014473232066852
7.329166666666667,0.625,-0.08895045276055151,0.10155204061806387,2.5899265925082267
7.329166666666667,0.7937500000000001,-0.09792035108288924,0.0929333354819664,3.3607587365274285
7.329166666666667,0.9625,-0.10419744553777423,0.08583642783458886,4.105649668695755
7.329166666666667,1.13125,-0.10914391129141207,0.07945191393548916,4.823995529267685
7.329166666666667,1.2999999999999998,-0.11331255895978246,0.07338435788358327,5.5176696936472975
7.329166666666667,1.46875,-0.11695842731643367,0.06742200145105828,6.189659193081074
7.329166666666667,1.6375000000000002,-0.12020638994803984,0.06144447750335086,6.843599059654953
7.329166666666667,1.80625,-0.12311705396065621,0.05538222660790074,7.483576319758333
7.329166666666667,1.975,-0.12571653499158766,0.049197081516172476,8.114027339459264
7.329166666666667,2.14375,-0.12801159622876554,0.0428722664547083,8.739668649314774
7.329166666666667,2.3125,-0.1299982405112424,0.03640683265516485,9.365438038905204
7.329166666666667,2.48125,-0.13166712166784889,0.029812230236999686,9.996436334049426
7.329166666666667,2.65,-0.13300726888949463,0.023109877164487123,10.637866210012824
7.329166666666667,2.81875,-0.13400880275054547,0.016329139149550875,11.294967440226142
7.329166666666667,2.9875,-0.1346649429273722,0.009505427205948857,11.972949760251424
7.329166666666667,3.15625,-0.1349734298076758,0.002678291610788847,12.676925606321822
7.329166666666667,3.325,-0.13493740690899392,-0.004110500781730156,13.411845553605605
7.329166666666667,3.49375,-0.13456579223974482,-0.010818852013491718,14.182439396133807
7.329166666666667,3.6624999999999996,-0.13387317854288933,-0.017406092807510806,14.993165527591632
7.329166666666667,3.8312500000000003,-0.13287932726923266,-0.023834520856861465,15.84817067666949
7.329166666666667,4.0,-0.13160834635592764,-0.030070636332778063,16.751261233592572
7.664583333333334,-0.05,-0.1309917925661496,-0.0326519567607645,0.8130208565694267
7.664583333333334,0.11875,-0.1296896752614938,0.03749117403560847,1.5950990551049284
7.664583333333334,0.2875,-0.12330864565787367,0.05495432563521232,2.491607104255255
7.664583333333334,0.45625,-0.12062693811970968,0.060614699536199426,3.3790587986534484
7.664583333333334,0.625,-0.11983758879620973,0.062160697482497355,4.238856445473431
7.664583333333334,0.7937500000000001,-0.12004812930347808,0.06175311045393107,5.067493831675737
7.664583333333334,0.9625,-0.12082978057419395,0.06020933587403319,5.86537499656543
7.664583333333334,1.13125,-0.12195254524641763,0.05790143960145087,6.634390379112727
7.664583333333334,1.2999999999999998,-0.12327863538389842,0.05502161446089919,7.3771875323719325
7.664583333333334,1.46875,-0.12471666689506808,0.051679328542315946,8.096900407724354
7.664583333333334,1.6375000000000002,-0.12620022087992683,0.04794271842373643,8.797030958921733
7.664583333333334,1.80625,-0.1276770998156008,0.04385838782578675,9.481387585734762
7.664583333333334,1.975,-0.1291037079831523,0.03946178638887174,10.154045214689774
7.664583333333334,2.14375,-0.1304420905879975,0.034783056263540994,10.819312240045242
7.664583333333334,2.3125,-0.13165845247888552,0.029850492305237612,11.48169751295702
7.664583333333334,2.48125,-0.132722546532221,0.024692623230479962,12.1458741380163
7.664583333333334,2.65,-0.1336075863806238,0.019339412130262617,12.816638717279334
7.664583333333334,2.81875,-0.13429046574394665,0.013822836549489266,13.498865861820406
7.664583333333334,2.9875,-0.13475213070587944,0.008176996406112939,14.19745864238293
7.664583333333334,3.15625,-0.134977986697418,0.0024378488697318597,14.917296301464221
7.664583333333334,3.325,-0.13495824619342633,-0.0033573478215002655,15.663181024015286
7.664583333333334,3.49375,-0.13468814498283416,-0.009170801550739535,16.43978584874147
7.664583333333334,3.6624999999999996,-0.13416797806457975,-0.01496508142518596,17.251605877512073
7.664583333333334,3.8312500000000003,-0.13340293121030947,-0.020704056232956864,18.10291480189726
7.664583333333334,4.0,-0.1324027094072638,-0.026353795582717394,18.997728432862232
8.0,-0.05,-0.13470549768973067,-0.008912288828464142,2.9826041076446512
8.0,0.11875,-0.13405620526456274,0.015935301379811508,3.7580410285220136
8.0,0.2875,-0.13166901659356123,0.02980385997290451,4.6009629597424055
8.0,0.45625,-0.12966414353358965,0.037579381071282454,5.458870878129924
8.0,0.625,-0.12835542344398362,0.04183163004851314,6.309319420437924
8.0,0.7937500000000001,-0.12766587940967863,0.04389103820318439,7.142479406796122
8.0,0.9625,-0.1274610882494834,0.04448225468945346,7.954321411646537
8.0,1.13125,-0.12762012963988612,0.04402388568378153,8.743777453791013
8.0,1.2999999999999998,-0.12804535624996907,0.04277133085161722,9.5114543521441
8.0,1.46875,-0.12865901782419636,0.040888349593901654,10.259001911235385
8.0,1.6375000000000002,-0.12939823626391012,0.038485015938535004,10.988779287814525
8.0,1.80625,-0.13021084299693034,0.0356389725725751,11.703665933204963
8.0,1.975,-0.13105237766984948,0.03240793586575893,12.406945871624863
8.0,2.14375,-0.13188406103950873,0.028837379279801786,13.102230028846298
8.0,2.3125,-0.13267150249187434,0.02496542462183613,13.793398124594372
8.0,2.48125,-0.1333839435596923,0.02082603179832431,14.484550020628298
8.0,2.65,-0.1339938861767264,0.016451093193417057,15.179960886699062
8.0,2.81875,-0.13447698998542254,0.011871780172348356,15.884037114688166
8.0,2.9875,-0.13481214662598506,0.0071193484318377125,16.601271508491084
8.0,3.15625,-0.13498165432900697,0.0022255324316832366,17.336197346175993
8.0,3.325,-0.1349714271788196,-0.002777381016821982,18.093341660424322
8.0,3.49375,-0.13477118313678602,-0.007856729339292065,18.877178606793247
8.0,3.6624999999999996,-0.13437456528883066,-0.012979838344054669,19.692084124810094
8.0,3.8312500000000003,-0.1337791627261481,-0.018114514078241124,20.542293259141363
8.0,4.0,-0.1329864109301633,-0.02322960412735756,21.431861507715595


==> reduction12_separatrix.csv <==
S,C
-0.05,0.7414876806286942
-0.017791745830911893,0.7076887427400673
0.005987319839646605,0.6852560003997967
0.025495953994702027,0.6693376182732196
0.042474826358833796,0.6578043199963569
0.05784066688888476,0.6494991854321319
0.07213500053887681,0.6437210251044024
0.08570721099627648,0.640010440677836
0.09879592211220257,0.638050764040489
0.11157495974831107,0.6376122895010907
0.12417205613013144,0.6385280147841702
0.13668631742662216,0.6406707733510041
0.1491976603735853,0.6439413079323518
0.16176968318199872,0.6482642449436449
0.17445486860561624,0.6535803526063886
0.18729746303337777,0.6598425896372703
0.20033604142388642,0.667012517184486
0.213603538723778,0.6750602536864801
0.22712814742073312,0.6839628100509014
0.2409348108454842,0.6937015197799892
0.25504518312085317,0.7042621390651498
0.26947873301358705,0.7156327023868774
0.28425275568445735,0.7278035001225972
0.29938237268825957,0.7407670785466643
0.3148805322477786,0.7545182382081758
0.330758382707497,0.7690523239105048
0.34702546481577184,0.7843656573013059
0.3636895180293581,0.8004555724696607
0.3807566611481222,0.8173189515312549
0.39823139231504223,0.8349522246283789
0.41611658901620746,0.8533513699299273
0.4344135080808187,0.8725119136313992
0.45312178568118827,0.8924289299548978
0.47223943733273993,0.913097041149131
0.4917628709552966,0.9345103903378116
0.5116873005440086,0.9566610026573384
0.5320054706333803,0.9795394827242503
0.5527081578420014,1.0031352150609514
0.5737846485792353,1.027435712128855
0.5952227390452195,1.0524266143283831
0.6170087352308659,1.078091689998966
0.6391274529178587,1.1044128354190421
0.6615622176786579,1.131370074806059
0.6842948648764979,1.1589415603164748
0.7073057396653847,1.187103572045752
0.7305736969901006,1.2158305180283655
0.7540761015862002,1.2450949342377973
0.7777888279800115,1.274867484586535
0.8016870289946885,1.3051177316767217
0.8257474076850981,1.3358153203808294
0.8499409245253051,1.3669219271747033
0.8742378507089911,1.3983978029417556
0.8986086712191198,1.4302027960652084
0.9230240848279371,1.4622963524280934
0.9474550040969714,1.4946375154132518
0.9718725553770329,1.5271849259033345
0.996248078808215,1.5598968222808043
1.0205531283198908,1.5927310404279285
1.04475947163072,1.625645013726792
1.06883909024864,1.6585957730592817
1.092764179470875,1.6915399468071015
1.1165071483839246,1.7244337608517564
1.1400406198635784,1.757233038574569
1.163337430574903,1.7898932008566673
1.1863706309722493,1.8223692660789919
1.2091146312880485,1.8546180396334306
1.2315488037480538,1.8866033840172136
1.2536524853905282,1.9182865916067378
1.2754062302245843,1.9496305823095381
1.2967920148270777,1.9806003615205612
1.3177932383426085,2.0111630201221664
1.3383947224835193,2.0412877344841243
1.3585827115298965,2.0709457664636175
1.3783448723295704,2.100110463405241
1.3976702942981145,2.128757258141003
1.4165494894188455,2.156863668990321
1.4349743922428253,2.184409299760028
1.452938359888856,2.2113758397443646
1.4704361720434855,2.2377470637249863
1.4874640309610079,2.263508831970965
1.504019561463455,2.2886490902387755
1.5201018109406053,2.313157869772309
1.5357111936327512,2.3370272481804166
1.5508486764628784,2.360251446209545
1.5655176218455606,2.3828289317163187
1.5797224893250126,2.404759887404764
1.5934682135932947,2.4260455186572694
1.6067602044903133,2.446688053534585
1.6196043470038208,2.466690742775826
1.6320070012694154,2.4860578597984677
1.643975002570541,2.5047947006983495
1.6555156613384878,2.522907584249672
1.6666367631523917,2.5404038519050007
1.6773465687392344,2.557291867795261
1.687653813973843,2.5735810187297417
1.6975677098788926,2.5892817141960958
1.7070979426249009,2.6044053863603356
1.7162546735302349,2.61896449006684
1.725048539061105,2.6329725028383475
1.7334906508315697,2.6464439248759617
1.74159259560353,2.659394279059144
1.7493664352867362,2.671840110945723
1.756824858593785,2.6837992185405786
1.7639809667635113,2.695290267137124
1.77084370396104,2.70632570841806
1.777421236213438,2.7169169044887647
1.7837217508998058,2.7270753453728513
1.7897534567512756,2.736812649012167
1.7955245838510128,2.7461405612667944
1.801043383634215,2.75507095591505
1.806318128888113,2.763615834653486
1.8113571137519695,2.771787327096888
1.8161686537170803,2.7795976907782776
1.8207610856267735,2.787059311148909
1.8251427676764103,2.7941847015782737
1.8293220794133838,2.8009865033540966
1.8333074217371204,2.8074774856823366
1.8371072168990783,2.8136705456871876
1.8407299085027489,2.8195787084110795
1.8441839615036566,2.8252151268146757
1.8474778622093573,2.830593081776873
1.8506201182794402,2.835725982094806
1.853619258725527,2.8406273644838413
1.856483833911272,2.8453108935775813
1.8592224155523622,2.8497903619278624
1.8618411704984705,2.854075624182413
1.8643405078104158,2.8581669458659964
1.8667245737224865,2.8620708687106484
1.8689976955267726,2.8657942536447094
1.8711641353645532,2.8693438684881825
1.8732280902262948,2.8727263879527296
1.8751936919516528,2.8759483936416754
1.877065007229471,2.8790163740500043
1.878846037597781,2.881936724564362
1.8805407194438029,2.884715747463055
1.882152924003945,2.8873596519160514
1.8836864573638041,2.8898745539849786
1.885145060458165,2.892266476623127
1.886532409071001,2.8945413496754457
1.8878521138354734,2.896705009878547
1.8891077202339321,2.898763200860702
1.8903027085979154,2.900721573141844
1.891440494108149,2.902585684133567
1.892524426794548,2.904360998139125
1.8935577915362152,2.9060528863534345
1.8945438080614414,2.9076666268630715
1.8954855433322664,2.9092072608667268
1.8963849962996557,2.9106780636578113
1.897243499557852,2.9120811930349677
1.8980623739039046,2.913418788331661
1.8988429392202146,2.9146929893013596
1.8995865144745365,2.915905936117537
1.9002944177199759,2.9170597693736715
1.9009679660949916,2.9181566300832458
1.9016084758233947,2.919198659679746
1.9022172622143476,2.920188000016664
1.9027956396623666,2.9211267933674954
1.9033449216473188,2.9220171824257406
1.9038664207344247,2.922861310304904
1.9043614485742566,2.9236613205384954
1.9048313159027392,2.9244193570800276
1.9052773325411494,2.9251375643030193
1.9057008073961168,2.925818087000993
1.9061030484596229,2.9264630703874754
1.9064853628090017,2.9270746600959985
1.9068490566069394,2.9276550021800976
1.9071954351014748,2.9282062431133133
1.907525802625999,2.9287305297891906
1.9078414625992546,2.9292300095212784
1.9081437175253377,2.929706830043131
1.9084338689936962,2.9301631395083065
1.90871321767913,2.9306010864903675
1.9089826303661421,2.931022098768498
1.9092412307985343,2.93142470094086
1.909489169954203,2.931809127261103
1.9097267614155302,2.9321758825938247
1.909954322192961,2.9325254773484364
1.9101721727250023,2.9328584274791654
1.9103806368782235,2.933175254485053
1.910580041947256,2.9334764854099564
1.9107707186547935,2.9337626528425473
1.910953001151592,2.9340342949163127
1.91112722701647,2.9342919553095537
1.911293737256308,2.934536183245388
1.9114528763060485,2.934767533491746
1.9116049920286966,2.9349865663613746
1.9117504357153197,2.9351938477118362
1.9118895620850473,2.935389948945507
1.9120227292850713,2.935575447009578
1.9121502988906456,2.935750924396056
1.9122726359050863,2.935916969141762
1.9123901087597726,2.936074174828333
1.9125030893141446,2.936223140582221
1.9126119528557055,2.936364471074691
1.912717078100021,2.9364987765218253
1.9128188471907184,2.9366266726845196
1.9129176456994872,2.936748780868485
1.9130138626260802,2.9368657279242485
1.913107890398311,2.9369781462471507
1.9132001248720567,2.9370866737773476
1.9132909653312558,2.937191953999811
1.9130444799045114,2.938989186946025
1.9130461168784638,2.938991015793521
1.9130475101397149,2.938992461501989
1.9130487024263854,2.9389935944356567
1.9130497347596476,2.938994482121326
1.9130506464437242,2.9389951892483737
1.9130514750658894,2.9389957776687514
1.9130522564964674,2.9389963063969837
1.9130530248888336,2.9389968316101722
1.9130538126794145,2.9389974066479905
1.913054650587687,2.938998082012688
1.9130555676161796,2.9389989053690884
1.9130565910504704,2.9389999215445903
1.9130577464591898,2.9390011725291663
1.9130590576940179,2.9390026974753636
1.9130605468896864,2.939004532698304
1.9130622344639774,2.9390067116756833
1.913064139117724,2.939009265047773
1.9130662778348106,2.9390122206174185
1.9130686658821716,2.9390156033500388
1.9130713168097928,2.939019435373629
1.9130742424507108,2.9390237359787577
1.9130774529210128,2.9390285216185683
1.9130809566198372,2.9390338059087786
1.9130847602293732,2.939039599627681
1.9130888687148608,2.9390459107161426
1.9130932853245906,2.9390527442776047
1.9130980115899043,2.939060102578083
1.9131030473251946,2.9390679850461683
1.9131083906279047,2.9390763882730258
1.913114037878529,2.939085306012394
1.9131199837406125,2.9390947291805882
1.9131262211607512,2.939104645856496
1.9131327413685917,2.9391150412815805
1.9131395338768318,2.9391258978598795
1.9131465864812198,2.939137195158005
1.9131538852605556,2.9391489099051435
1.9131614145766889,2.939161015993056
1.913169157074521,2.9391734844760786
1.9131770289840058,2.939186176395124
1.9131848309347113,2.939198761289636
1.913192652821601,2.9392113878822848
1.9132006069222525,2.9392242419852503
1.9132088021172071,2.9392375037952885
1.9132173438899713,2.9392513478937303
1.9132263343270148,2.9392659432464816
1.913235872117773,2.939281453204024
1.9132460525546444,2.9392980355014138
1.9132569675329927,2.9393158422582832
1.913268705551146,2.9393350199788393
1.913281351710396,2.9393557095518643
1.9132949877149994,2.9393780462507157
1.9133096918721775,2.9394021597333273
1.9133255390921151,2.9394281740422064
1.9133426008879622,2.9394562076044366
1.9133609453758325,2.939486373231677
1.9133806372748043,2.9395187781201617
1.913401737906921,2.939553523850699
1.913424305197189,2.939590706388674
1.9134483936735802,2.9396304160840465
1.9134740544670301,2.9396727376713514
1.9135013353114392,2.9397177502696987
1.9135302805436718,2.9397655273827747
1.913560931103557,2.9398161368988394
1.9135933245338883,2.939869641090729
1.913627494980423,2.9399260966158547
1.9136634731918831,2.9399855545162032
1.9137012865199554,2.9400480602183365
1.9137409589192902,2.940113653533392
1.913782496367196,2.940182344510222
1.9138257327754504,2.9402538581685627
1.9138708548854362,2.9403285037301234
1.9139181723826042,2.9404067941056833
1.9139679944507866,2.9404892414819037
1.914020629772195,2.9405763573213264
1.9140763865274226,2.9406686523623753
1.9141355723954425,2.9407666366193563
1.9141984945536088,2.9408708193824564
1.9142654596776554,2.940981709217744
1.9143367739416977,2.9410998139671696
1.9144127430182307,2.941225640748565
1.914493672078131,2.941359695955644
1.9145798657906545,2.9415024852580007
1.9146716283234386,2.941654513601113
1.9147692633425009,2.941816285206338
1.9148730740122395,2.941988303570916
1.9149833629954331,2.9421710714679676
1.915100432453241,2.942365090946497
1.9152245840452031,2.9425708633313885
1.9153561189292396,2.9427888892234075
1.9154953377616513,2.9430196684992023
1.9156425406971196,2.943263700311302
1.9157980273887065,2.943521483088117
1.9159620969878548,2.9437935145339407
1.916135011340217,2.9440802303208846
1.9163171951880082,2.944382334631308
1.9165094827921705,2.944701210939241
1.916712754380385,2.945038319874006
1.9169279163263535,2.945395166332014
1.9171559011497976,2.94577329947676
1.9173976675164581,2.9461743127388287
1.9176542002380963,2.946599843815891
1.9179265102724932,2.947051574672705
1.9182156347234491,2.9475312315411153
1.9185226368407853,2.948040584920054
1.9188486060203418,2.9485814495755407
1.9191946578039791,2.9491556845406808
1.9195619338795773,2.949765193115668
1.9199516020810365,2.950411922867783
1.9203648563882765,2.9510978656313926
1.920802916927237,2.951825057507951
1.9212670299698773,2.9525955788660005
1.9217584679341773,2.9534115543411685
1.922278529384136,2.9542751528361717
1.9228285495995305,2.9551886050177822
1.9234102656983598,2.95615480703787
1.9240259340753625,2.957177517268328
1.9246779611721736,2.9582607497562843
1.9253688840048617,2.9594087423927693
1.9261013701639265,2.9606259569127125
1.926878217814301,2.9619170788949454
1.9277023556953494,2.9632870177622
1.9285768431208692,2.964740906781109
1.9295048699790898,2.9662841030622054
1.9304897567326729,2.9679221875599247
1.9315349544187124,2.969660965072602
1.9326440446487347,2.971506464242473
1.9338207396086984,2.9734649375556756
1.9350688820589943,2.9755428613422468
1.9363924453344457,2.977746935776126
1.9377955333443082,2.9800840848751524
1.9392824774509616,2.982561621527157
1.9408587903418937,2.985188851596551
1.9425304536074561,2.987975858962913
1.9443038202575194,2.9909333845103743
1.9461857046653805,2.9940729829831025
1.948183382567763,2.9974070229853007
1.950304591064816,3.0009486869812068
1.9525575286201153,3.0047119712950945
1.9549508550606627,3.008711686111273
1.9574936915768857,3.012963455474086
1.9601956207226385,3.017483717287914
1.9630666864152015,3.0222897233171713
1.966117393935281,3.0273995391863084
1.9693587099270091,3.032832044379812
1.9728022093164779,3.038607194361826
1.9764619711123124,3.0447493420966065
1.9803527928033349,3.0512840349345374
1.9844905288823234,3.0582387787333074
1.988892497241588,3.065643780100596
1.9935774791729715,3.073531946394074
1.9985657193678485,3.0819388857214034
2.003878925917127,3.090902906940238
2.0095402703112453,3.100465019658222
2.015574387440176,3.1106689342329914
2.022007375593424,3.1215610617721734
2.028866796460024,3.1331905141333856
2.0361828495557184,3.1456113255827947
2.0439909427461216,3.1588871404912098
2.052327576292125,3.1730836358319947
2.061233523029013,3.188274876813833
2.07075409454642,3.204543830679803
2.080939141188329,3.221982366707378
2.091843052053073,3.240691256208426
2.1035247549933334,3.2607801725292123
2.116047716616142,3.282367691050396
2.1294799426271687,3.305581289900967
2.1438996998431934,3.330569029026338
2.159393612797366,3.3574954244734636
2.1760565363761954,3.386542376057822
2.193997526305442,3.4179218185748286
2.2133398391501165,3.451875721799836
2.234220932314484,3.4886760904881347
2.2567924640420594,3.528624964374954
2.2812206445913157,3.5720552131354526
2.307700829174775,3.6193631196162213
2.3364487560236653,3.670989476406584
2.3677160237390638,3.7274581570131775
2.40179964963162,3.7893982323159645
2.4390420697215527,3.857543970568235
2.4798311387386525,3.932734837396607
2.524613550279488,4.015949586708047
2.5739213019021316,4.108373931217103
2.6283846696106394,4.211443561356338
2.688776442839704,4.326961803097173
2.7560132545983946,4.457103062124166
2.8311954706584928,4.60452457750543
2.9156623407398357,4.772535410291954
3.0111227931679827,4.965519130418734
3.119752234347215,5.189221089632948
3.244256183098479,5.450964591318439
3.388187543978596,5.760749164004245
3.556324349194275,6.132645765516641
3.755094987530252,6.5863436660384975
3.993475878775821,7.151023644212787
4.284691763743235,7.87253699480664
4.648456224644386,8.82405762230209
5.116347475574215,10.132954571591235
5.742422219927797,12.0456789264126
6.6308921482741425,15.09266942729318
8.0,20.64839339368348


==> reduction12a_large_eps.csv <==
t,H,S,C,s,c
0.0,0.01,0.08,0.08,0.08,0.08
0.4,0.010456468578317776,0.10414317773533203,0.0865331974325268,0.10402245977009711,0.0866446469699526
0.8,0.0108910759909788,0.13291134183043524,0.09446364909281212,0.1326165061883688,0.09471929899070233
1.2,0.011384995843585061,0.16630088930588904,0.1041033381355326,0.16574893992456385,0.1045621473990456
1.6,0.011966893784198747,0.2038710272846302,0.11580980083015986,0.20295393128225145,0.11655598043979666
2.0,0.012665475981883908,0.2446705914346302,0.12996828936886973,0.24325636431381445,0.13111807158672523
2.4,0.013512888367026323,0.2872474860450583,0.14697389735949193,0.2851799157036962,0.14868523357811878
2.8000000000000003,0.014543642573733936,0.3297734291916957,0.16720694746792886,0.32686583112956613,0.16968490492011054
3.2,0.015795237579203012,0.37027281479015095,0.19099937348407198,0.3663375774094259,0.194499556882083
3.5999999999999996,0.017308914014150138,0.4068983713639406,0.21859262714351554,0.401711423705266,0.22342815066396107
4.0,0.019107515811221974,0.4381643602452387,0.25009992316674007,0.4314904533340531,0.256617407650607
4.4,0.021190299012080756,0.4630923240048016,0.2854605853911823,0.4546859054583524,0.29401407124320816
4.8,0.02355582095421934,0.48125795140463584,0.3243861049228837,0.4708679665086465,0.33530800439278563
5.2,0.02622952126680085,0.4927489578511038,0.3663191508356959,0.48010261877773447,0.37989390836259807
5.6000000000000005,0.02918981909505447,0.49802143696909845,0.41046911761170923,0.48283614017498,0.426877998523982
6.0,0.03234791651894741,0.49774110887704626,0.4559757639838515,0.47977880864868383,0.4751185483174586
6.4,0.03566849825934879,0.49296647554794715,0.5014301236174857,0.47192328615261064,0.5232347425905592
6.800000000000001,0.03908507783153233,0.4843211713623689,0.5460082700179073,0.46030132614801444,0.5698835309467654
7.199999999999999,0.04250906675766013,0.47300242634075046,0.5881708531160201,0.4458867503621087,0.6138350389456335
7.6,0.04589133773482088,0.4596721126067872,0.6271950233665649,0.4295954487880648,0.6539725681027992
8.0,0.04912081575557372,0.44515165245827354,0.6623510472846553,0.4122978408775056,0.6893696551039614
8.4,0.05215318214399856,0.4302718329836753,0.6930829179957954,0.394796174850231,0.7196454659415956
8.8,0.05495301673598793,0.4153834441901536,0.7192743157764315,0.37770660721012467,0.744702149742424
9.200000000000001,0.057460815942799545,0.40101034640505845,0.7409562102173459,0.3614878003476276,0.7646804682094575
9.6,0.05967013532779801,0.38746356752916483,0.7585029487107399,0.3464754011681785,0.7799334037771721
10.0,0.06159145962838527,0.37492359309611034,0.7721055703796519,0.33285178525046244,0.7910332836596656
10.4,0.06321939324684923,0.3635051856590426,0.782409821386129,0.32068108427831277,0.7986166401941124
10.8,0.0645646039158006,0.3532720395851474,0.7897142021061138,0.30998167222849926,0.803274508076174
11.200000000000001,0.06566584037023424,0.3441883856973288,0.7947727310435676,0.3007262979864306,0.8055522638740867
11.6,0.06656018260935997,0.336229192746173,0.7979057818476367,0.29283777199382693,0.8059861455782208
12.0,0.06723787956373858,0.3293664990107517,0.7993089334530091,0.2861821205883301,0.8050703506423315
12.4,0.06776547359026858,0.32342709583595103,0.7997143539713155,0.28062270018238267,0.8031956646715178
12.8,0.06815009724491443,0.31840172592599514,0.7991639228977904,0.27603689094142353,0.8006841320244904
13.200000000000001,0.06840739467761525,0.3141965132392484,0.7979368757128206,0.27231548794147353,0.797790891560061
13.600000000000001,0.06858876476588671,0.3106287323951063,0.7964079732637912,0.2693423862137612,0.7947255453080359
14.0,0.0686942075097288,0.3076983833935688,0.794577215550702,0.26699585781648555,0.7916264876150454
14.399999999999999,0.06872898444046333,0.3053615121288051,0.7925416360865921,0.26517175985056135,0.7885973121126155
14.8,0.06873186257944353,0.3034202573878159,0.7905376854418708,0.2637840936142643,0.7857182633302374
15.2,0.06870413591165937,0.30186880480974054,0.7885702559320882,0.26276500460323116,0.7830462366953678
15.600000000000001,0.06864571336252864,0.3007115828772237,0.7866502259373246,0.2620554164143032,0.7806176145852315
16.0,0.06857617091224569,0.2998012892223149,0.784862882847425,0.261588586110828,0.778442103820873
16.4,0.06850162271097145,0.2990887048027516,0.7832251886083342,0.2613117639559634,0.7765123200919841
16.8,0.06842206875870589,0.29857382961853374,0.7817371432200523,0.2611812532171928,0.7748200268862973
17.2,0.06833797873969766,0.2982610938609332,0.7804076105287943,0.26116221066243894,0.7733563130501113
17.6,0.06825693885459116,0.29805766308217485,0.7792283702649743,0.2612286465600635,0.7721115927882907
18.0,0.06818112222295415,0.29792516609999026,0.7781862212024317,0.2613588763816318,0.771074518925925
18.400000000000002,0.06811052884478665,0.2978636029143794,0.7772811633411667,0.26152958617416744,0.7702208602110288
18.799999999999997,0.06804515872008864,0.29787297352534226,0.7765131966811794,0.2617251832501139,0.7695224416925862
19.2,0.06798621345609665,0.29795124935948036,0.7758925696832125,0.26193296206567096,0.7689556333985722
19.6,0.06793337903930595,0.2980451281716022,0.7753602763936782,0.2621429667385215,0.7685014113974652
20.0,0.0678862050796515,0.2981458538820587,0.7749025178874247,0.2623479910478315,0.7681453577982472
20.4,0.0678446915771333,0.29825342649084985,0.7745192941644522,0.2625435784342501,0.7678776607504041
20.8,0.06780883853175138,0.29836784599797556,0.7742106052247604,0.2627270223703423,0.7676910902819273
21.200000000000003,0.0677786459435057,0.29848911240343584,0.7739764510683496,0.2628934993257962,0.767567506816748
21.6,0.06775492882179328,0.2986148322545396,0.7738240195712117,0.2630432202650247,0.7674916118887478
22.0,0.0677352449613671,0.29873281953841846,0.7737115606683028,0.26317703834689027,0.7674515012476172
22.400000000000002,0.06771802559085852,0.2988413898065661,0.7736186699722561,0.26329564525133897,0.7674376448369614
22.799999999999997,0.06770327071026754,0.29894054305898266,0.7735453474830717,0.26339957117940055,0.7674428867943002
23.2,0.06769098031959414,0.299030279295668,0.7734915932007494,0.26348918485318834,0.7674624454510676
23.599999999999998,0.06768115441883835,0.29911059851662225,0.7734574071252893,0.26356469351589923,0.7674939133326123
24.0,0.06767379300800014,0.2991815007218454,0.7734427892566914,0.2636261546517803,0.7675368446952553
24.4,0.06766889608707953,0.29924298591133736,0.7734477395949558,0.2636745410765218,0.7675848423797915
24.8,0.06766663361846648,0.29929354260808777,0.7734728358584922,0.2637124583093822,0.7676338970298356
25.2,0.06766604333637243,0.2993328665740223,0.7735066000741605,0.26374225491177195,0.7676824922139728
25.6,0.0676656835185382,0.2993681976054916,0.7735389624921843,0.2637658088928522,0.7677293894464297
26.0,0.06766555416496382,0.2993995357024956,0.7735699231125637,0.2637845277095354,0.7677736281870743
26.400000000000002,0.06766565527564927,0.29942688086503444,0.7735994819352986,0.26379934826648477,0.7678145258414165
26.8,0.06766598685059455,0.299450233093108,0.773627638960389,0.26381073691611473,0.7678516777606075
27.200000000000003,0.06766654888979967,0.2994695923867163,0.7736543941878349,0.26381868945859066,0.7678849572414399
27.599999999999998,0.06766734139326462,0.29948495874585934,0.7736797476176364,0.26382273114182897,0.767914515526348
28.0,0.06766836436098941,0.29949633217053717,0.7737036992497934,0.2638228753958093,0.7679398879340859
28.4,0.06766961779297404,0.2995037126607497,0.773726249084306,0.2638211613955785,0.7679600426560579
28.799999999999997,0.0676711016892185,0.299507100216497,0.773747397121174,0.2638182985300733,0.7679762690031654
29.2,0.06767281305804085,0.2995064819348072,0.773767095344017,0.2638148092480354,0.7679897062253322
29.6,0.06767430602308958,0.2995027341106362,0.7737810364012264,0.26381110517622186,0.7680012438123824
30.0,0.06767569868232501,0.2994991072187709,0.7737939054629797,0.2638074871194055,0.7680115214940402
30.4,0.06767699103574716,0.29949560125921104,0.7738057025292767,0.26380414506037464,0.7680209292399295
30.8,0.067678183083356,0.2994922162319568,0.7738164276001175,0.2638011581599333,0.7680296072595747
31.200000000000003,0.06767927482515157,0.29948895213700816,0.7738260806755022,0.26379849475690115,0.7680374460023999
31.6,0.06768026626113384,0.2994858089743651,0.7738346617554307,0.2637960123681133,0.7680440861577296
32.0,0.06768115739130283,0.29948278674402756,0.773842170839903,0.26379345768842055,0.7680489186547879
32.400000000000006,0.06768194821565851,0.29947988544599563,0.7738486079289191,0.2637904698876031,0.7680510879972543
32.8,0.06768263873420091,0.2994771050802693,0.773853973022479,0.2637878067910549,0.7680510371211474
33.199999999999996,0.06768322894693002,0.29947444564684855,0.7738582661205827,0.2637860555734827,0.7680499964763786
33.6,0.06768371885384583,0.29947190714573335,0.7738614872232303,0.26378489610509126,0.7680483976421927
34.0,0.06768410845494835,0.2994694895769237,0.7738636363304217,0.2637840594008393,0.7680465992767088
34.4,0.06768439775023757,0.2994671929404197,0.7738647134421569,0.26378332762044027,0.7680448871169203
34.8,0.06768458673971352,0.2994650172362212,0.7738647185584359,0.2637825340683616,0.7680434739786948
35.2,0.06768467542337617,0.2994629624643283,0.7738636516792587,0.26378156319382523,0.7680424997567742
35.6,0.06768466380122552,0.299461028624741,0.7738615128046253,0.2637803505908074,0.7680420314247746
36.0,0.0676845507038184,0.2994595183738835,0.7738586010871948,0.26377888299803853,0.7680420630351862
36.4,0.06768440171288138,0.2994588600152391,0.7738561422945891,0.2637771982990035,0.7680425157193739
36.800000000000004,0.06768425793596335,0.29945823843080205,0.7738537837472272,0.26377538552194146,0.7680432376875764
37.2,0.06768411937306429,0.2994576536205725,0.773851525445109,0.26377358483984586,0.768044004228907
37.599999999999994,0.06768398602418421,0.29945710558455035,0.7738493673882348,0.26377198757046455,0.7680445177113526
38.0,0.06768385788932313,0.29945659432273564,0.7738473095766043,0.2637708361762996,0.7680444075817754
38.4,0.06768373496848103,0.2994561198351284,0.7738453520102178,0.2637704242646074,0.7680432303659108
38.8,0.0676836172616579,0.2994556821217285,0.7738434946890749,0.2637707068508777,0.7680417063678378
39.2,0.06768350476885378,0.29945528118253606,0.7738417376131759,0.2637711760289297,0.7680412635451938
39.6,0.06768339749006863,0.29945491701755106,0.7738400807825208,0.2637717388709001,0.768041523150215
40.0,0.06768329542530246,0.2994545896267735,0.7738385241971093,0.2637723217619188,0.7680421406072206
40.4,0.06768319857455528,0.2994542990102034,0.7738370678569418,0.2637728646545289,0.7680428270495064
40.8,0.06768310693782709,0.2994540451678407,0.7738357117620182,0.2637733210686873,0.7680433493193458
41.2,0.06768302051511788,0.2994538280996854,0.7738344559123382,0.26377365809176384,0.768043529967989
41.6,0.06768293930642764,0.2994536478057375,0.7738333003079021,0.26377385637854206,0.7680432472556635
42.0,0.06768286331175641,0.2994535042859971,0.7738322449487098,0.2637739101512189,0.7680424351515741
42.400000000000006,0.06768279253110415,0.29945339754046413,0.7738312898347615,0.2637738271994046,0.7680410833339025
42.800000000000004,0.06768272696447088,0.29945332756913856,0.7738304349660569,0.26377362888012296,0.7680392371898078
43.2,0.0676826666118566,0.2994532943720204,0.773829680342596,0.263773350117811,0.768036997815426
43.6,0.0676826114732613,0.29945329794910974,0.7738290259643791,0.26377303940431923,0.7680345220158705
44.0,0.06768256154868497,0.29945333830040644,0.773828471831406,0.2637727587989117,0.7680320223052317
44.400000000000006,0.06768251683812763,0.2994534154259106,0.7738280179436766,0.2637725839282657,0.7680297669065772
44.800000000000004,0.06768247734158929,0.2994535293256222,0.7738276643011912,0.26377260398647195,0.7680280797519518
45.199999999999996,0.06768244305906992,0.2994536799995412,0.7738274109039495,0.26377292173503475,0.7680273404823772
45.599999999999994,0.06768241399056954,0.29945386744766767,0.7738272577519516,0.26377350824780793,0.768027863524952
46.0,0.06768239013608815,0.29945409167000153,0.7738272048451976,0.2637728587063812,0.76802852376628
46.4,0.06768237149562573,0.2994543526665428,0.7738272521836874,0.2637709481338189,0.7680289441328974
46.8,0.06768235806918231,0.2994546504372915,0.773827399767421,0.263768246146301,0.7680291459540918
47.199999999999996,0.06768234985675786,0.2994549849822477,0.7738276475963984,0.26376516863675004,0.7680291527287106
47.599999999999994,0.06768234685835241,0.2994553563014113,0.7738279956706197,0.26376207777483135,0.7680289901251616
48.0,0.06768234907396593,0.29945576439478233,0.7738284439900848,0.2637592820069529,0.768028685981412
48.4,0.06768235650359844,0.2994562092623608,0.7738289925547936,0.26375703605626544,0.7680282703049895
48.8,0.06768236914724994,0.2994566909041466,0.7738296413647464,0.2637555409226623,0.7680277752729816
49.2,0.0676823889960803,0.29945703128309203,0.7738302301605642,0.2637549438827795,0.7680272352320356
49.6,0.06768241249438117,0.2994571519448693,0.7738306354072746,0.2637553384899958,0.7680266866983593
50.0,0.06768243549303554,0.29945726929004013,0.773831031260608,0.26375676457443276,0.76802616835772
50.4,0.06768245799204338,0.29945738331860444,0.7738314177205643,0.2637592082429544,0.7680257210654452
50.8,0.0676824799914047,0.29945749403056227,0.7738317947871435,0.26376260187916756,0.7680253878464225
51.2,0.0676825014911195,0.2994576014259136,0.7738321624603456,0.2637668241434218,0.7680252138950991
51.6,0.06768252249118777,0.29945770550465844,0.7738325207401706,0.26377169997280925,0.7680252465754829
52.0,0.06768254299160952,0.29945780626679686,0.7738328696266187,0.2637770005811648,0.768025535421141
52.400000000000006,0.06768256299238473,0.2994579037123287,0.7738332091196896,0.2637824434590662,0.7680261321352011
52.800000000000004,0.06768258249351343,0.29945799784125415,0.7738335392193835,0.26378769237383354,0.7680270905903506
53.2,0.06768260149499561,0.2994580886535731,0.7738338599257002,0.2637923573695299,0.7680284668288369
53.6,0.06768261999683127,0.29945817614928555,0.77383417123864,0.26379599476696086,0.7680303190624674
54.0,0.0676826379990204,0.2994582603283915,0.7738344731582025,0.2637981071636748,0.7680327076726097
54.400000000000006,0.06768265550156301,0.299458341190891,0.7738347656843881,0.2637981434339628,0.7680356952101912
54.800000000000004,0.06768267250445908,0.29945841873678397,0.7738350488171967,0.263795742123968,0.7680389145443515
55.199999999999996,0.06768268900770864,0.29945849296607047,0.7738353225566281,0.2637947967914118,0.7680351415608421
55.599999999999994,0.06768270501131168,0.2994585638787505,0.7738355869026825,0.2637962405593995,0.7680241376740513
56.0,0.06768272051526819,0.2994586314748241,0.7738358418553597,0.26379931720557387,0.7680087252828813
56.4,0.06768273551957818,0.2994586957542911,0.7738360874146599,0.26380334968784147,0.7679913876339376
56.8,0.06768275002424165,0.2994587567171517,0.7738363235805831,0.26380774014437264,0.7679742688215283
57.199999999999996,0.0676827640292586,0.2994588143634058,0.7738365503531291,0.2638119698936014,0.7679591737876648
57.599999999999994,0.06768277753462902,0.29945886869305344,0.7738367677322983,0.26381559943422556,0.7679475683220609
58.0,0.06768279054035291,0.29945891970609456,0.7738369757180902,0.26381826844520656,0.767940579062134
58.4,0.06768280304643029,0.29945896740252925,0.773837174310505,0.26381969578576975,0.7679389934930039
58.8,0.06768281505286114,0.2994590117823574,0.7738373635095428,0.263819679495404,0.7679432599474935
59.2,0.06768282655964547,0.2994590528455791,0.7738375433152036,0.2638180967938622,0.7679534876061286
59.6,0.06768283756678327,0.2994590905921943,0.7738377137274872,0.26381490408116076,0.7679694464971382
60.0,0.06768284807427455,0.299459125022203,0.7738378747463938,0.2638101369375798,0.7679905674964537
60.4,0.06768285808211931,0.29945915613560525,0.7738380263719233,0.26380391012366344,0.7680159423277099
60.8,0.06768286759031754,0.299459183932401,0.7738381686040757,0.2637964175802192,0.7680443235622443
61.2,0.06768287659886925,0.29945920841259027,0.7738383014428512,0.26378793242831866,0.7680741246190973
61.6,0.06768288510777444,0.29945922957617305,0.7738384248882495,0.26377880696929695,0.7681034197650125
62.0,0.0676828931170331,0.2994592474231494,0.7738385389402707,0.2637694726847529,0.7681299441144361
62.400000000000006,0.06768290062664524,0.2994592619535192,0.7738386435989149,0.26376044023654927,0.7681510936295174
62.800000000000004,0.06768290763661086,0.29945927316728255,0.773838738864182,0.26375229946681233,0.7681639251201087
63.2,0.06768291414692995,0.2994592810644394,0.773838824736072,0.26374571939793234,0.7681651562437648
63.6,0.06768292015760252,0.29945928564498975,0.773838901214585,0.2637414482325631,0.7681511655057441
64.0,0.06768292566862857,0.29945928690893364,0.7738389682997209,0.26374398685872524,0.7681389221828413
64.4,0.0676829306800081,0.29945928485627105,0.7738390259914797,0.263755942273183,0.7681489639596205
64.80000000000001,0.0676829351917411,0.299459279487002,0.7738390742898614,0.26377367553459385,0.768173938781857
65.19999999999999,0.06768293920382756,0.29945927080112644,0.7738391131948661,0.2637939821088967,0.768207233664275
65.6,0.06768294271626753,0.2994592587986444,0.7738391427064937,0.2638141152015742,0.7682430886153985
66.0,0.06768294572906096,0.2994592434795559,0.7738391628247442,0.2638317857576528,0.7682765966375513
66.39999999999999,0.06768294824220786,0.2994592248438609,0.7738391735496177,0.2638451624617028,0.7683037037268574
66.8,0.06768295025570824,0.29945920289155936,0.7738391748811141,0.2638528717378383,0.7683212088732406
67.2,0.0676829517695621,0.2994591776226514,0.7738391668192334,0.263853997749717,0.7683267640604249
67.6,0.06768295278376944,0.29945914903713694,0.7738391493639757,0.26384808240054064,0.7683188742659339
68.0,0.06768295329833025,0.299459117135016,0.7738391225153408,0.2638351253330546,0.7682968974610914
68.4,0.06768295331324455,0.2994590819162886,0.773839086273329,0.26381558392954807,0.7682610446110213
68.8,0.06768295282851232,0.2994590433809547,0.77383904063794,0.2637903733118541,0.768212379674647
69.2,0.06768295184413356,0.2994590015290143,0.773838985609174,0.2637608663413495,0.7681528196046923
69.6,0.06768295036010828,0.29945895636046743,0.7738389211870309,0.2637288936189548,0.7680851343476807
70.0,0.06768294837643647,0.2994589078753141,0.7738388473715107,0.2636967434851344,0.7680129468439357
70.4,0.06768294589311814,0.29945885607355427,0.7738387641626134,0.2636671620198965,0.767940733027581
70.8,0.0676829429101533,0.29945880095518795,0.7738386715603391,0.2636433530427929,0.76787382182654
71.2,0.06768293942754193,0.29945874252021515,0.7738385695646878,0.2636289781129196,0.7678183951625359
71.6,0.06768293544528403,0.29945868076863585,0.7738384581756593,0.2636281565289159,0.7677814879510924
72.0,0.06768293096337961,0.29945861570045007,0.7738383373932538,0.2636454653289653,0.7677709881015325
72.4,0.06768292598182866,0.29945854731565785,0.7738382072174712,0.2636707388536383,0.7677895268971593
72.8,0.0676829205006312,0.2994584756142591,0.7738380676483115,0.26366839874887144,0.7678213362609254
73.2,0.06768291451978721,0.2994584005962539,0.7738379186857748,0.2636458622368205,0.767859793417991
73.60000000000001,0.0676829080392967,0.2994583222616422,0.7738377603298611,0.26361211047843036,0.7678999442001502
74.0,0.06768290105915967,0.29945824061042403,0.7738375925805702,0.2635748794628879,0.7679376484552015
74.4,0.0676828935793761,0.29945815564259937,0.7738374154379022,0.26354066000762183,0.7679695800469476
74.80000000000001,0.06768288559994602,0.2994580673581682,0.7738372289018572,0.26351469775830305,0.7679932268551957
75.19999999999999,0.06768287662081465,0.29945798791513645,0.7738370395573869,0.26350099318884446,0.7680068907757573
75.6,0.0676828671443444,0.29945792895105616,0.7738368654329101,0.2635023016014008,0.7680096877204485
76.0,0.06768285808978255,0.29945787757700587,0.7738367041986075,0.263520133126369,0.7680015476170892
76.39999999999999,0.06768284945712913,0.29945783379298574,0.7738365558544792,0.2635547527223878,0.767983214409504
76.8,0.06768284124638413,0.2994577975989956,0.773836420400525,0.2636051801763382,0.7679562460575221
77.2,0.06768283345754754,0.2994577689950356,0.7738362978367451,0.26366919010334294,0.7679230145369765
77.6,0.06768282609061936,0.29945774798110564,0.7738361881631394,0.2637433119467669,0.767886705839705
78.0,0.06768281914559961,0.29945773455720576,0.7738360913797078,0.26382282997821693,0.7678513199735495
78.4,0.06768281262248826,0.2994577287233359,0.7738360074864504,0.2639017832975418,0.7678216709623562
78.8,0.06768280652128535,0.2994577304794962,0.7738359364833673,0.2639729658328325,0.7678033868459762
79.2,0.06768280084199084,0.2994577398256865,0.7738358783704584,0.26402792634042177,0.7678029096802641
79.6,0.06768279558460476,0.2994577567619069,0.7738358331477236,0.26405696840488446,0.7678274955370795
80.0,0.06768279074912707,0.29945778128815737,0.7738358008151631,0.26404915043903754,0.7678852145042865


==> reduction12a_small_eps.csv <==
t,H,S,C,s,c
0.0,0.01,0.08,0.08,0.08,0.08
10.0,0.0004375984716084585,0.10244417241399748,0.08798782728048263,0.10402245453469758,0.08664464675504298
20.0,0.0004565897130814052,0.13075819675570582,0.09609274636213724,0.13261654792815641,0.09471929989360907
30.0,0.000478679528210058,0.16361513889926038,0.10596649936275208,0.1657489578037615,0.1045621446462734
40.0,0.0005047364130766229,0.20055301702631642,0.1179973896174373,0.2029538863356365,0.1165559639167853
50.0,0.0005365853400847896,0.2406549779128422,0.13259704503530106,0.2432576604211833,0.13111802439909026
60.0,0.0005754861076785606,0.28245089264684653,0.15019060897307474,0.28517680206974017,0.14868544123538813
70.0,0.0006224924802651433,0.32405271886600884,0.17122393512616596,0.32686823308103635,0.1696839581250527
80.0,0.0006806923921720767,0.3635474093213957,0.19605493649255556,0.3663387066080381,0.194499330020626
90.0,0.0007495135397543747,0.3989936026180879,0.2249862734658642,0.4017101410324938,0.22342867759363721
100.0,0.0008329022779794292,0.42895521393530334,0.2581518935248986,0.43149111563675896,0.256616541875148
110.0,0.0009290060859582447,0.4523641377951024,0.2954935926675103,0.45468552587521216,0.29401392660688636
120.0,0.0010410649906416219,0.4688239241319579,0.33670561192284654,0.47087118929691346,0.33530771896913986
130.0,0.001166291920757628,0.4783386196939737,0.38116883352959885,0.4801002805020544,0.37989420881265396
140.0,0.0013054814237384886,0.48135585473673953,0.4280642144450742,0.4828207576937552,0.42688489666864493
150.0,0.0014549155145725898,0.47874373066471315,0.476029648991208,0.4797891878623131,0.47510115526507124
160.0,0.0016139007900482544,0.47119645727176057,0.524073145446245,0.471972682896643,0.5232094007080833
170.0,0.0017773591233145166,0.4598683385571255,0.5705191518929085,0.4603463147478857,0.5698937744612865
180.0,0.0019422192799389076,0.4457181681163576,0.6141698815715121,0.4458837914341218,0.6138620358766353
190.0,0.0021030625592527805,0.42964460219555217,0.654089188184319,0.4295547264029947,0.6539139320322715
200.0,0.0022582649890244737,0.412644150698636,0.6893020877734215,0.41226694053838464,0.6893036306836118
210.0,0.0024025844212818004,0.39540234483384623,0.7194416042485163,0.3947814058986261,0.7195991920991788
220.0,0.002532653420655423,0.3785142803316154,0.7444412601283401,0.3777010366559371,0.7446574966639438
230.0,0.002649789354962205,0.362481619989625,0.764364540337832,0.3614961403888061,0.764604875642676
240.0,0.002750459470540943,0.3476079630501613,0.7796523355414651,0.3464819473110882,0.7798735053893421
250.0,0.0028341267026631566,0.3340798062665801,0.7908067468759874,0.33283798757961186,0.7910248081772953
260.0,0.0029045085260800897,0.3220111086276627,0.7984532186736851,0.32066432494222596,0.7986266667430418
270.0,0.0029595584416667814,0.3113940093251902,0.8031397884747531,0.30998241819422123,0.8032541395983324
280.0,0.0030022317282768977,0.3022111837571142,0.8054250730844945,0.3007513190267548,0.8055130691140557
290.0,0.003033875996419089,0.2943288985246931,0.8060001893180203,0.29286016849391805,0.8059567202450884
300.0,0.0030573338324699022,0.2876460362850752,0.8052577263283518,0.2861875994320226,0.8050506956000826
310.0,0.0030716748141384224,0.28212371382090085,0.8033658018905114,0.28061929008200664,0.8031840591997336
320.0,0.003080711027665339,0.2775034553098902,0.8009721732772478,0.27604545891437277,0.8006754672454708
330.0,0.0030848759092779302,0.27377101421893396,0.7981151181846936,0.2723351292332104,0.7977928165449484
340.0,0.0030847610004133565,0.27079652210328126,0.7950339594851519,0.2693563921610681,0.7947237623854672
350.0,0.0030826056653984473,0.26838434405416334,0.7919852883237809,0.2669968800351314,0.7916167912996014
360.0,0.0030783972279051475,0.2665360244914621,0.7889686763551318,0.26516375790894514,0.7885864177381761
370.0,0.0030725132303736197,0.265180770687316,0.7860680357126099,0.2637826797470183,0.7857140685294591
380.0,0.003066282736792792,0.26413305126754577,0.7833960165573135,0.26277505248205907,0.7830554833453653
390.0,0.0030597057471626653,0.2633928662321514,0.7809526188892428,0.26206627445594394,0.7806296215093604
400.0,0.003052868238985927,0.2629546382368915,0.7787531696310118,0.2615952651932532,0.7784448757126825
410.0,0.003046351247058816,0.26267182079306634,0.7767969556908371,0.2613119630350655,0.7765052526803794
420.0,0.0030402357592727593,0.2625176863197277,0.7750778406758236,0.2611773251389576,0.7748103731713081
430.0,0.003034521775627756,0.2624922348168758,0.7735958245859715,0.26116158465657935,0.7733556958545168
440.0,0.0030292838937011845,0.26259336266937483,0.7723617096750715,0.26123189806721797,0.7721257071533273
450.0,0.003024590101325274,0.2627376903996809,0.7713076714317628,0.26136258638109555,0.7710921998102287
460.0,0.003020416465153536,0.2629064393748306,0.7704116962932919,0.26153321219000597,0.7702300466636043
470.0,0.0030167629851859707,0.26309960959482387,0.7696737842596587,0.2617274041374409,0.7695184054127021
480.0,0.0030136296614225785,0.2633172010596607,0.7690939353308632,0.26193285691858975,0.7689407186176348
490.0,0.003011077849536134,0.2635525555740656,0.7686796699377004,0.26214133128034,0.7684847136993797
500.0,0.0030088767492098215,0.2637752231509805,0.7683416091185364,0.26234715249566987,0.7681404093279101
510.0,0.0030069871464041484,0.26398277845043877,0.7680675922300375,0.26254208788380756,0.7678873430024546
520.0,0.003005409041119114,0.26417522147244044,0.7678576192722038,0.26272389579932426,0.7677060381605185
530.0,0.003004142433354718,0.2643525522169855,0.767711690245035,0.2628913719395755,0.7675806889410547
540.0,0.0030031873231109616,0.2645147706840739,0.7676298051485315,0.263043585064677,0.7674986340088658
550.0,0.003002571704575271,0.26465846978289903,0.7676164727288778,0.2631798769975046,0.7674503565546046
560.0,0.003002152765055449,0.2647827501863738,0.7676349334572484,0.26329986262369404,0.7674294842947734
570.0,0.0030018130509750513,0.26489370775811977,0.767660099590385,0.2634034298916413,0.7674327894717248
580.0,0.0030015525623340784,0.26499134249813694,0.7676919711282871,0.26349059135321057,0.7674581597286393
590.0,0.003001371299132529,0.2650756544064253,0.7677305480709552,0.26356216975431446,0.7674955097873881
600.0,0.003001269261370405,0.2651466434829848,0.767775830418389,0.2636209316538946,0.7675398771623972
610.0,0.003001246449047705,0.26520430972781545,0.7678278181705888,0.2636693143928914,0.7675879410369141
620.0,0.003001302862164429,0.26524865314091733,0.7678865113275541,0.26370924003470564,0.7676370484803852
630.0,0.003001438500720577,0.26527967372229033,0.7679519098892854,0.26374211536519876,0.7676852144484567
640.0,0.0030016259009667348,0.26529556513584185,0.7680160672957222,0.2637688318926929,0.7677311217829744
650.0,0.0030018042491043837,0.2653085664001867,0.7680750227857268,0.26378976584797054,0.767774121211983
660.0,0.003001972572786459,0.2653191466122799,0.7681289426083252,0.26380477818427484,0.7678142313497268
670.0,0.003002130872012962,0.2653273057721215,0.7681778267635175,0.2638135307230787,0.767851571505151
680.0,0.0030022791467838915,0.26533304387971146,0.7682216752513036,0.2638179328154443,0.7678836260753426
690.0,0.0030024173970992483,0.26533636093504975,0.7682604880716835,0.26381944160304865,0.7679109584500828
700.0,0.0030025456229590317,0.2653372569381365,0.7682942652246573,0.2638190472713381,0.7679346013620214
710.0,0.003002663824363242,0.2653357318889716,0.7683230067102248,0.26381753816442394,0.7679553655253855
720.0,0.0030027720013118798,0.265331785787555,0.7683467125283863,0.2638155007850827,0.7679738396359799
730.0,0.003002870153804944,0.26532541863388687,0.7683653826791416,0.26381331979475603,0.7679903903711871
740.0,0.0030029575182676928,0.26531666215819827,0.7683788566842601,0.26381117801355075,0.7680051623899675
750.0,0.0030030136656675225,0.2653080056429058,0.7683845201133824,0.2638090564202388,0.7680180783328588
760.0,0.003003065302027182,0.2652998816781555,0.7683895644547413,0.2638067341522572,0.7680288388219768
770.0,0.003003112427346671,0.26529229026394735,0.7683939897083364,0.26380378850570824,0.7680369224610145
780.0,0.00300315504162599,0.2652852314002814,0.7683977958741681,0.26379990398790076,0.7680417170633143
790.0,0.0030031931448651385,0.26527870508715756,0.7684009829522361,0.26379654412101894,0.7680438593324468
800.0,0.0030032267370641167,0.2652727113245759,0.7684035509425406,0.2637938200819214,0.7680442928188693
810.0,0.0030032558182229246,0.26526725011253643,0.7684054998450816,0.2637915293759446,0.7680437554080191
820.0,0.0030032803883415617,0.2652623214510391,0.768406829659859,0.26378950518867006,0.7680428478831363
830.0,0.003003300447420029,0.26525792534008397,0.7684075403868728,0.2637876163859251,0.7680420339252643
840.0,0.003003315995458326,0.26525406177967104,0.7684076320261229,0.26378576751378235,0.7680416401132495
850.0,0.0030033270324564525,0.2652507307698002,0.7684071045776096,0.26378389879855985,0.7680418559237417
860.0,0.0030033335584144084,0.26524793231047156,0.7684059580413327,0.26378198614682113,0.7680427337311935
870.0,0.0030033355733321944,0.2652456664016851,0.7684041924172923,0.26378004114537523,0.7680441888078607
880.0,0.0030033330772098097,0.2652439330434408,0.7684018077054883,0.26377811106127663,0.7680459993238024
890.0,0.003003326070047255,0.26524273223573863,0.7683988039059206,0.26377627884182514,0.7680478063468804
900.0,0.0030033145518445297,0.2652420639785787,0.7683951810185894,0.2637746631145662,0.7680491138427602
910.0,0.0030032985226016344,0.2652419282719609,0.7683909390434946,0.2637734181872906,0.7680492886749098
920.0,0.003003281415309702,0.2652424548533278,0.768387087803723,0.26377273161653053,0.7680476494415248
930.0,0.0030032676610813472,0.26524326325304054,0.7683843790267285,0.2637726444141243,0.7680459702474387
940.0,0.003003254544951653,0.26524404540763247,0.7683818072244704,0.2637729628740595,0.7680450292074139
950.0,0.0030032420669206207,0.26524480131710343,0.7683793723969484,0.26377350617661954,0.7680445547216147
960.0,0.0030032302269882498,0.26524553098145354,0.7683770745441627,0.2637741224070262,0.7680443155425362
970.0,0.0030032190251545396,0.2652462344006828,0.7683749136661132,0.2637746885554396,0.7680441207750044
980.0,0.003003208461419491,0.26524691157479113,0.7683728897628,0.26377511051695857,0.7680438198761761
990.0,0.003003198535783104,0.26524756250377857,0.768371002834223,0.26377532309162005,0.7680433026555391
1000.0,0.0030031892482453777,0.26524818718764515,0.7683692528803823,0.26377528998439964,0.7680424992749119
1010.0,0.003003180598806313,0.2652487856263908,0.7683676399012778,0.2637750038052113,0.7680413802484436
1020.0,0.0030031725874659094,0.26524935782001563,0.7683661638969096,0.26377448606890747,0.7680399564426147
1030.0,0.003003165214224167,0.26524990376851953,0.7683648248672775,0.2637737871952789,0.7680382790762361
1040.0,0.003003158479081086,0.26525042347190253,0.7683636228123818,0.26377298650905495,0.7680364397204497
1050.0,0.0030031523820366664,0.26525091693016467,0.7683625577322223,0.2637721922399034,0.7680345702987281
1060.0,0.003003146923090908,0.2652513841433059,0.768361629626799,0.2637715415224303,0.7680328430868751
1070.0,0.003003142102243811,0.2652518251113263,0.7683608384961119,0.26377120039618035,0.7680314707130249
1080.0,0.003003137919495375,0.26525223983422574,0.7683601843401612,0.2637713638056365,0.7680307061576429
1090.0,0.0030031343748456005,0.26525262831200436,0.7683596671589467,0.26377194152043054,0.7680308257207084
1100.0,0.003003131468294487,0.26525299054466206,0.7683592869524682,0.2637716390860835,0.76803180384601
1110.0,0.003003129199842035,0.26525332653219885,0.7683590437207263,0.2637705686476997,0.768033337508026
1120.0,0.0030031275694882443,0.2652536362746148,0.7683589374637204,0.26376902957658077,0.7680351493676923
1130.0,0.0030031265772331147,0.2652539197719098,0.7683589681814508,0.2637672853837129,0.7680369995680305
1140.0,0.0030031262230766466,0.265254177024084,0.7683591358739175,0.26376556371976717,0.7680386857341482
1150.0,0.0030031265070188393,0.26525440803113726,0.7683594405411204,0.2637640563750992,0.7680400429732388
1160.0,0.003003127429059694,0.2652546127930696,0.7683598821830595,0.2637629192797494,0.7680409438745818
1170.0,0.0030031289891992094,0.2652547913098811,0.768360460799735,0.2637622725034429,0.7680412985095425
1180.0,0.0030031311874373864,0.2652549435815717,0.7683611763911465,0.26376220025558966,0.7680410544315723
1190.0,0.0030031340237742245,0.26525506960814144,0.7683620289572944,0.2637627508852841,0.7680401966762083
1200.0,0.003003137498209724,0.26525516938959026,0.7683630184981786,0.26376393688130556,0.7680387477610735
1210.0,0.0030031416107438843,0.26525524292591823,0.7683641450137989,0.2637657348721181,0.7680367676858769
1220.0,0.0030031456014201676,0.2652552444708483,0.7683651682073442,0.2637680856258703,0.7680343539324137
1230.0,0.0030031479284475,0.2652551266362068,0.7683656460734373,0.2637708940503957,0.7680316414645645
1240.0,0.003003150199174282,0.2652550111348118,0.7683661118561262,0.2637740291932125,0.7680288027282961
1250.0,0.003003152413600513,0.26525489796666324,0.7683665655554113,0.2637773242415235,0.7680260476516612
1260.0,0.0030031545717261934,0.26525478713176115,0.7683670071712922,0.26378057652221626,0.7680236236447984
1270.0,0.0030031566735513227,0.2652546786301055,0.7683674367037692,0.26378354750186317,0.7680218155999322
1280.0,0.0030031587190759014,0.2652545724616963,0.7683678541528421,0.26378596278672123,0.7680209458913732
1290.0,0.003003160708299929,0.26525446862653357,0.7683682595185111,0.26378751212273216,0.7680213743755173
1300.0,0.003003162641223406,0.2652543671246173,0.768368652800776,0.2637878493955224,0.7680234983908473
1310.0,0.0030031645178463322,0.2652542679559475,0.768369033999637,0.2637868579742098,0.7680260825069509
1320.0,0.0030031663381687073,0.26525417112052413,0.7683694031150938,0.26378557260200647,0.7680227110716497
1330.0,0.0030031681021905317,0.2652540766183472,0.7683697601471468,0.26378426223771345,0.7680145611685801
1340.0,0.0030031698099118056,0.2652539844494167,0.7683701050957956,0.2637830424794124,0.7680035771512109
1350.0,0.0030031714613325284,0.2652538946137328,0.7683704379610404,0.26378200781844824,0.7679914670757202
1360.0,0.0030031730564527,0.2652538071112952,0.7683707587428813,0.2637812316394287,0.7679797027009961
1370.0,0.0030031745952723214,0.26525372194210417,0.7683710674413181,0.26378076622022467,0.7679695194886367
1380.0,0.003003176077791392,0.2652536391061595,0.768371364056351,0.2637806427319702,0.7679619166029498
1390.0,0.0030031775040099116,0.2652535586034614,0.7683716485879797,0.26378087123906235,0.767957656910953
1400.0,0.00300317887392788,0.26525348043400965,0.7683719210362046,0.2637814406991612,0.7679572669823738
1410.0,0.003003180187545298,0.26525340459780444,0.7683721814010253,0.26378231896318993,0.7679610370896498
1420.0,0.0030031814448621655,0.2652533310948456,0.768372429682442,0.26378345277533477,0.767969021207928
1430.0,0.0030031826458784814,0.2652532599251333,0.7683726658804547,0.26378476777304505,0.7679810370150657
1440.0,0.003003183790594247,0.2652531910886674,0.7683728899950635,0.2637861684870332,0.7679966658916297
1450.0,0.003003184879009462,0.265253124585448,0.7683731020262682,0.2637875383412746,0.7680152529208969
1460.0,0.0030031859111241256,0.26525306041547503,0.768373301974069,0.26378873965300786,0.7680359068888539
1470.0,0.0030031868869382387,0.2652529985787485,0.7683734898384655,0.2637896136327345,0.7680575002841973
1480.0,0.0030031878064518008,0.2652529390752685,0.7683736656194582,0.2637899803842192,0.7680786692983332
1490.0,0.0030031886696648123,0.26525288190503493,0.7683738293170469,0.2637896389044897,0.7680978138253781
1500.0,0.0030031894765772727,0.26525282706804776,0.7683739809312315,0.2637883670838367,0.7681130974621581
1510.0,0.0030031902271891826,0.2652527745643071,0.7683741204620121,0.26378592170581416,0.7681224475082087
1520.0,0.0030031909215005414,0.26525272439381287,0.7683742479093888,0.263782038447239,0.768123554965776
1530.0,0.0030031915595113497,0.26525267655656515,0.7683743632733614,0.26377726338840146,0.7681150100877593
1540.0,0.003003192141221607,0.2652526310525638,0.7683744665539299,0.2637831180336691,0.7681118947088085
1550.0,0.0030031926666313135,0.265252587881809,0.7683745577510945,0.2637998612544197,0.7681174826001095
1560.0,0.003003193135740469,0.26525254704430057,0.7683746368648551,0.26382333148304943,0.7681291144184766
1570.0,0.0030031935485490737,0.2652525085400387,0.7683747038952116,0.2638498552944447,0.7681443977329354
1580.0,0.003003193905057128,0.26525247236902316,0.7683747588421641,0.2638762474059816,0.7681612070247226
1590.0,0.003003194205264631,0.2652524385312542,0.7683748017057126,0.26389981067752644,0.7681776836872858
1600.0,0.0030031944491715834,0.26525240702673164,0.7683748324858571,0.2639183361114354,0.7681922360262843
1610.0,0.003003194636777985,0.2652523778554555,0.7683748511825976,0.2639301028525547,0.7682035392595881
1620.0,0.003003194768083836,0.2652523510174259,0.7683748577959341,0.26393387818822056,0.7682105355172788
1630.0,0.0030031948430891357,0.2652523265126427,0.7683748523258666,0.2639289175482592,0.7682124338416491
1640.0,0.0030031948617938848,0.26525230434110597,0.768374834772395,0.2639149645049868,0.7682087101872025
1650.0,0.0030031948241980833,0.2652522845028157,0.7683748051355194,0.2638922507732095,0.7681991074206541
1660.0,0.003003194730301731,0.2652522669977719,0.7683747634152398,0.26386149621022353,0.7681836353209303
1670.0,0.0030031945801048273,0.2652522518259745,0.7683747096115562,0.2638239088158151,0.7681625705791681
1680.0,0.003003194373607373,0.2652522389874236,0.7683746437244685,0.26378118473226025,0.7681364567987164
1690.0,0.0030031941108093685,0.26525222848211916,0.7683745657539769,0.26373550824432523,0.768106104495135
1700.0,0.0030031937917108127,0.2652522203100612,0.7683744757000812,0.2636895517792661,0.7680725910961944
1710.0,0.003003193416311706,0.26525221447124964,0.7683743735627816,0.26364647590682916,0.768037260941877
1720.0,0.0030031929846120486,0.2652522109656846,0.7683742593420779,0.26360992933925037,0.768001725284376
1730.0,0.00300319249661184,0.265252209793366,0.7683741330379702,0.263584048931256,0.7679678622880962
1740.0,0.0030031919523110812,0.2652522109542938,0.7683739946504585,0.263573459680062,0.767937817029653
1750.0,0.0030031913517097712,0.26525221444846814,0.7683738441795428,0.26358327472537463,0.7679140014978736
1760.0,0.0030031906948079106,0.2652522202758889,0.768373681625223,0.26361136500066024,0.7679035990878162
1770.0,0.003003189981605499,0.2652522284365561,0.7683735069874993,0.2636220906829749,0.767927319902943
1780.0,0.0030031892121025368,0.2652522389304698,0.7683733202663715,0.2636162211147228,0.7679758394429802
1790.0,0.0030031883862990235,0.2652522517576299,0.7683731214618397,0.26360016416309423,0.768037141454497
1800.0,0.0030031875041949597,0.2652522669180365,0.7683729105739039,0.2635794967354813,0.7681009410244681
1810.0,0.003003186565790345,0.2652522844116895,0.768372687602564,0.26355896477947843,0.7681586845802747
1820.0,0.0030031855710851794,0.26525230423858903,0.7683724525478203,0.26354248328288205,0.7682035498897036
1830.0,0.003003184520079463,0.265252326398735,0.7683722054096724,0.2635331362736907,0.7682304460609477
1840.0,0.003003183412773196,0.2652523508921274,0.7683719461881205,0.263533176820105,0.7682360135426057
1850.0,0.0030031822491663777,0.2652523777187663,0.7683716748831647,0.26354402703052776,0.7682186241236826
1860.0,0.0030031811459660727,0.26525241862495913,0.7683714333067256,0.26356627805356364,0.7681783809335889
1870.0,0.0030031801604890173,0.2652524656883206,0.7683712281408769,0.26359969007801975,0.7681171184421416
1880.0,0.003003179250649421,0.26525251165894653,0.7683710412582397,0.26364319233290495,0.7680384024595631
1890.0,0.0030031784164472825,0.26525255653683677,0.768370872658814,0.26369488308743044,0.7679475301364822
1900.0,0.0030031776578826035,0.26525260032199144,0.7683707223425997,0.26375202965100936,0.7678515299639336
1910.0,0.0030031769749553827,0.2652526430144104,0.768370590309597,0.263811068373257,0.7677591617733577
1920.0,0.0030031763676656212,0.26525268461409385,0.7683704765598057,0.26386760464399084,0.7676809167366012
1930.0,0.003003175836013318,0.26525272512104164,0.7683703810932259,0.26391641289323026,0.7676290173659165
1940.0,0.0030031753799984735,0.26525276453525376,0.7683703039098576,0.2639514365911968,0.7676174175139621
1950.0,0.003003174999621088,0.2652528028567303,0.7683702450097009,0.26396578824831435,0.7676618023738025
1960.0,0.0030031746948811612,0.2652528400854712,0.7683702043927555,0.2639605861446064,0.7677480222715123
1970.0,0.003003174465778693,0.2652528762214765,0.7683701820590217,0.2639506974991816,0.7678219262538671
1980.0,0.0030031743123136835,0.2652529112647461,0.7683701780084994,0.2639379656044353,0.7678833080671968
1990.0,0.0030031742344861327,0.26525294521528014,0.7683701922411885,0.26392353344860736,0.7679335332201674
2000.0,0.003003174232296041,0.2652529780730785,0.7683702247570893,0.2639082812619549,0.7679738596851325


==> reduction12b_large_eps.csv <==
t,H,S,C,s,c
0.0,0.01,0.08,0.08,0.08,0.08
0.4,0.03168289375208564,0.11876579782325294,0.06814192237567891,0.10289961381007044,0.07911783952164553
0.8,0.03476493737515185,0.15968427943246244,0.06907307744902862,0.13222283345062807,0.08120076011421636
1.2,0.033084068933845356,0.2069544029718182,0.07572348862613336,0.16852941810739652,0.08622614894038227
1.6,0.031088093586950097,0.2611326136791383,0.08553674558609753,0.21143935889034762,0.09428548249712274
2.0,0.029847298622731205,0.3197069839316233,0.09788620089936509,0.25918817130949695,0.10553897684194383
2.4,0.02954383027079638,0.3781649393390806,0.11268002995688403,0.3084974333111296,0.12017607054261928
2.8000000000000003,0.03016666738707902,0.4313485187761299,0.12990339546038424,0.3550113848895567,0.13835241776758186
3.2,0.031745525976374075,0.47497571806004935,0.1494155920963102,0.3942408955424837,0.16014197102687214
3.5999999999999996,0.03406158322035368,0.5063631449882439,0.1711537084537712,0.4225077834664835,0.18545435156347087
4.0,0.03728041827280381,0.5250384731148289,0.1945868156321629,0.4375727931114562,0.21395883000646798
4.4,0.041262267180866286,0.5317358770222749,0.21926409393700572,0.43864958629160705,0.24501688657394383
4.8,0.04596582673609351,0.5280538719888651,0.2444904402057676,0.42599282851060016,0.2776029630512929
5.2,0.05133957802442971,0.5158583463242403,0.269445577267876,0.40050431553193155,0.31027955557730125
5.6000000000000005,0.05730913324496099,0.49697492915960856,0.2932489988387847,0.36347005063305515,0.34116914547270083
6.0,0.06371347769364757,0.47301497513109425,0.31508264186566065,0.3163774616430959,0.367924230238152
6.4,0.07059089463236964,0.44555050082797143,0.33403382365773016,0.2613903789040631,0.38760133152456916
6.800000000000001,0.07772723013149793,0.41579029678826135,0.3495297927307108,0.201180653633038,0.39727242060520834
7.199999999999999,0.08499511737162037,0.3848463406935657,0.3611087328129633,0.1426309614311275,0.3910917622908179
7.6,0.092266089517874,0.3536806663138603,0.3685166408804604,0.0936883990515398,0.3660386109952022
8.0,0.09939544238066103,0.32310648492336524,0.37172021330624944,0.06105673348629218,0.3248575335960394
8.4,0.1062295024612139,0.2937993074102477,0.3708847302125457,0.0446058204676278,0.2766097494600637
8.8,0.11260599849661704,0.266299789917558,0.36634660122399076,0.03824118382012336,0.23137156720304455
9.200000000000001,0.11836035609008319,0.2410175464662456,0.35857655203368854,0.03708295761310388,0.19368482634130546
9.6,0.12333772488623948,0.21823681749684792,0.34813787244782984,0.038918114024211546,0.16401876108440622
10.0,0.1273601625008381,0.19813384756211175,0.33570044840997837,0.042939853530046555,0.14137005637946373
10.4,0.13037256216788945,0.180749733898287,0.3220199580953448,0.04906092968814469,0.12451334905509485
10.8,0.1324187968162056,0.16605505025349587,0.3072944231702956,0.05755659084699299,0.11243399855740295
11.200000000000001,0.13325945226323138,0.15391276578436594,0.29235838415139015,0.06890363246037046,0.1043763833970182
11.6,0.13306214740882327,0.1441109937116033,0.27781927552547153,0.08373168309692,0.09982660070245378
12.0,0.13186535751958675,0.1365431031123709,0.2638139109248111,0.1027017485186728,0.09846425372866104
12.4,0.12975186625584306,0.13098574810449445,0.25076733718832594,0.12638350440619978,0.10012796979182205
12.8,0.12691540434210746,0.12734787870614747,0.23889031214718978,0.15512534652346216,0.10479645412371559
13.200000000000001,0.12356223082357676,0.1253761447259856,0.22840228727340608,0.18843238867488268,0.1125263826234545
13.600000000000001,0.11976141142030662,0.1250386549677434,0.21933045148777014,0.22499771814786607,0.1233845492980573
14.0,0.11575825318207213,0.12619585110186685,0.2117526867469944,0.26273933696955265,0.13744155757547316
14.399999999999999,0.11165466695730732,0.1287905962641048,0.20568966317457318,0.2988001619068158,0.15477182030458062
14.8,0.10762996605662034,0.13271031778141512,0.2011143298001336,0.32982509115235165,0.17537178856284216
15.2,0.10374254339373452,0.13795801585143186,0.19799588691096712,0.35273318152456296,0.19899816534405784
15.600000000000001,0.10010765468363705,0.14441029751813106,0.19629099515620885,0.36526474255506397,0.2251787329779626
16.0,0.09675735586711671,0.15198678002681096,0.19598572275823628,0.3662013075225291,0.2531852444758115
16.4,0.09379283517882231,0.16052062468445524,0.19695972889465568,0.35521513714393865,0.2819241592577975
16.8,0.09123000372744795,0.16990960733375424,0.1991764554728161,0.3326546140585997,0.30982846487706783
17.2,0.08909822799973062,0.17985671242171916,0.2025210536280681,0.29954850641154385,0.33497234506803153
17.6,0.08739210369026211,0.190135251522228,0.20693299678166602,0.25759528501961315,0.3550816267600061
18.0,0.08616161072197916,0.20036973996725993,0.21220972676180258,0.20933686358687062,0.36716376172304294
18.400000000000002,0.08537077552465253,0.21033919104473783,0.21830483452842056,0.15897539847853573,0.36778844525196125
18.799999999999997,0.08503121590859972,0.21952509345976032,0.22494215763772935,0.11245619171637732,0.3541679524766485
19.2,0.08512006332339084,0.22783132739702924,0.23210218235435376,0.07684444558179283,0.3249480178777491
19.6,0.08559744473403674,0.23469116570684925,0.23936117380981292,0.05501467670415146,0.28547266023152645
20.0,0.08646316209715876,0.24005164117457659,0.24666930826015943,0.0446846216126357,0.24386865879527694
20.4,0.0876620035123888,0.2437992926445627,0.25389929140229095,0.04080537347630375,0.2068313455294246
20.8,0.089137641489703,0.24581157349817248,0.26065159766897356,0.040826503334113445,0.17618351244348143
21.200000000000003,0.09090002472953425,0.24606398430390958,0.26692886907599644,0.04351523134335453,0.15190799883787354
21.6,0.09283974619629741,0.24479467686711917,0.2724343036931017,0.048489810520980364,0.1334082885326225
22.0,0.09489404773956282,0.2421449706537205,0.27703781795729765,0.05576106741867312,0.11979668197241546
22.400000000000002,0.09707842318944383,0.23812201959357066,0.2807181890764647,0.06565776890652879,0.11033787469836123
22.799999999999997,0.09930015349694526,0.2331513901157451,0.2833426728393372,0.07870217430445772,0.10449403725153217
23.2,0.10147775046666116,0.2274237829569878,0.28489626611191804,0.09548881579464345,0.10190689768005266
23.599999999999998,0.10358860092573469,0.22107276230416104,0.28537895071985975,0.11654975594503941,0.10237168808393825
24.0,0.10554236612728546,0.21455669867067853,0.2848694729330831,0.14226669324096916,0.10582399129422698
24.4,0.1073326625427469,0.20788524797336505,0.28336854225854086,0.1725147344199614,0.11228235000984137
24.8,0.10888668712027429,0.2013553944659848,0.2810564111189115,0.20640561163650084,0.12179714941955026
25.2,0.11017738772603415,0.19512104143012504,0.27802818211930097,0.2422535109475622,0.1344425454966055
25.6,0.11116806628808694,0.18925749584291987,0.27439060261249903,0.2776000712204653,0.15031406252594665
26.0,0.11186029050168493,0.18397660198729665,0.27039760897141357,0.30946336207320524,0.16942858802714916
26.400000000000002,0.11224500391939514,0.1792789425298723,0.26604939484094664,0.334591691494649,0.19158333645304224
26.8,0.11231816321145222,0.17524169644399307,0.26158639853099797,0.3504927105308164,0.21636213211305402
27.200000000000003,0.11211404323383778,0.17191540439363143,0.2571557180912616,0.3555955927392759,0.2431357893623056
27.599999999999998,0.11162232812085816,0.16930913698344544,0.25276588873317357,0.3492175927281123,0.2709930625844702
28.0,0.11090798376760168,0.16741928733547895,0.24864120406931062,0.3313938376760353,0.29854012679891456
28.4,0.11000814789689747,0.16623312450317065,0.24485445042344953,0.3028490708129684,0.32399308989940756
28.799999999999997,0.10891906037886986,0.16576136149991866,0.24140735375277228,0.26500388102664807,0.34521729562401915
29.2,0.10772018208702296,0.16594922560150696,0.23841348914066615,0.21990387716330753,0.359791981746957
29.6,0.10646157154157937,0.16674113681331515,0.23592598069163837,0.17140145501942022,0.36391455809727125
30.0,0.10514195147677405,0.16814838453886777,0.2339468874043798,0.12472958853639343,0.35469541624254974
30.4,0.10382879438360035,0.17008436107725294,0.2324982828913547,0.08618114231781684,0.33088315482529523
30.8,0.10257049988162886,0.17244043304302475,0.2315840638950797,0.06110724019399564,0.29450979766791174
31.200000000000003,0.10136672385228443,0.175219749212217,0.2312056407302729,0.04751156684960217,0.2542186586610994
31.6,0.10025069238688494,0.1783516620100476,0.23134859231026278,0.04186321314004138,0.21631702805332106
32.0,0.09926707566231416,0.18164137737394534,0.231941459431244,0.04096102427557341,0.18403473943110948
32.400000000000006,0.09841587367857206,0.18508889530391032,0.2329842420932166,0.04295014154295142,0.15828955441229484
32.8,0.09770221283326848,0.18864029818319966,0.23446871370972078,0.04726538710149914,0.13840660933181922
33.199999999999996,0.09715324798312011,0.1920498680268354,0.23623523059461038,0.05384122171253843,0.1235854309289109
33.6,0.09677005108960135,0.1953083740792927,0.23827612542985876,0.06293656089683924,0.11307693344102998
34.0,0.09654924603121755,0.19840333713628092,0.24060477457488305,0.07500510221648903,0.10629373254159775
34.4,0.09647959526979352,0.2011315328819585,0.243035237185466,0.09063546293775228,0.10284265556111186
34.8,0.09656035195463433,0.203445501171452,0.24550675866301092,0.11037291282292648,0.10248108548571865
35.2,0.09679183958135797,0.2053450382994738,0.24802086479486102,0.13465003415525137,0.1051095669495345
35.6,0.09716002608090375,0.2067782117111631,0.2505335072940391,0.16351302753985258,0.11073157249517163
36.0,0.09761992869878178,0.20771491070658807,0.25285380752759123,0.1962919034373561,0.1193897700609692
36.4,0.09817154743499205,0.20815513528574878,0.2549817654955173,0.23153170505118867,0.13114919414752743
36.800000000000004,0.09881727398177512,0.20809293262329293,0.25691879816508334,0.2669919688174618,0.14609706017703852
37.2,0.09953440499566273,0.20755505884003117,0.2586031293312465,0.2998535807092117,0.16428991173629726
37.599999999999994,0.10026246751863493,0.20666726070807734,0.259958700912071,0.3268788952143368,0.1855846366003527
38.0,0.10100146155069181,0.2054295382274314,0.26098551290755684,0.3453384214419544,0.20962172550770855
38.4,0.10175363033453122,0.20383513770454725,0.26168033494639004,0.3534126196178209,0.23582684092522554
38.8,0.10249611376477977,0.2019723789203234,0.26202779098176743,0.3501814290752085,0.2633841241415124
39.2,0.1031791858851081,0.20000664122428774,0.262060668705977,0.33548814184567827,0.2910321620997457
39.6,0.10380284669551623,0.19793792461644039,0.26177896811901863,0.30985892933898723,0.3170878101098918
40.0,0.10436607721932264,0.19575759705263127,0.26117216248887926,0.27452686940851045,0.3395061990350752
40.4,0.10484328379429018,0.1936105745672651,0.2603227633453344,0.23133457437278418,0.35600357117375736
40.8,0.1052249142974616,0.19157857725453958,0.2592880681972298,0.18357032968797352,0.36310346760599327
41.2,0.1055109687288369,0.18966160511445468,0.2580680770445655,0.13614059597869388,0.3575718243319097
41.6,0.1056938913149236,0.18786087828102166,0.2566580262191124,0.09505403280849807,0.3377033127188472
42.0,0.10577716290050992,0.18626973969907634,0.25519008404510585,0.06646016306756748,0.30416031964856405
42.400000000000006,0.10576954831538424,0.18491816930445118,0.2537132306444673,0.0502575589312181,0.26429347964301664
42.800000000000004,0.10567104755954652,0.18380616709714614,0.2522274660171968,0.04300303941764644,0.22539534831176655
43.2,0.10547405383475437,0.18294247100268768,0.2507290966146934,0.04108893806597286,0.1916565261332044
43.6,0.10520516713620154,0.18233841896737527,0.24931759678368895,0.042377916900015834,0.1643834239075611
44.0,0.1048899973905461,0.18198304249221742,0.2480435215552992,0.04610288433298771,0.14312405739455764
44.400000000000006,0.10452854459778804,0.1818763415772141,0.24690687092952415,0.05207209265737525,0.12711468972213913
44.800000000000004,0.1041208087579274,0.18201831622236533,0.2459076449063638,0.060472439793436444,0.11558519679458987
45.199999999999996,0.1036682183742539,0.18242455362564833,0.2450604735961215,0.07171309950245584,0.10790213628165096
45.599999999999994,0.10321914304449811,0.1830070188642731,0.2444016441994336,0.08635511908817373,0.10363238806445026
46.0,0.10278073563783725,0.18374776406961651,0.24393284806484297,0.10495809586349376,0.10249805646253655
46.4,0.10235299615427133,0.18464678924167857,0.2436540851923496,0.1279950119527172,0.1043699182992991
46.8,0.10193524537851661,0.18571406173946392,0.24357153054975614,0.155645442340974,0.10922510542332499
47.199999999999996,0.1015494041842472,0.18688467078607748,0.2436725873854939,0.1874394976391962,0.11709079047739429
47.599999999999994,0.10121268375544841,0.18806819196396568,0.24391867533624983,0.22212777202556191,0.12803358735382436
48.0,0.10092508409212028,0.18926462527312854,0.24430979440202394,0.25769106641153083,0.14215779569891038
48.4,0.10068660519426281,0.19047397071356598,0.24484594458281617,0.2914265884195957,0.15952045405356374
48.8,0.10050018536050112,0.1916932358617454,0.24553888098743173,0.32004656211527105,0.1800179878463343
49.2,0.1003701041041977,0.19281437313915678,0.24629549678637375,0.34078597888973405,0.20335705698838358
49.6,0.10029601508431987,0.19381647903059335,0.24709180977794193,0.3516146512978346,0.22904493858300082
50.0,0.10027791830086766,0.19469955353605514,0.24792781996213625,0.35132154631134094,0.2563443366573216
50.4,0.10031581375384105,0.19546359665554214,0.24880352733895678,0.33954675641506865,0.2840548503205822
50.8,0.10041293592625478,0.1960851025987774,0.24971901811037522,0.31664234820749776,0.3105999620689561
51.2,0.10054342834523229,0.19654541148451343,0.25057312672530524,0.28368406583752365,0.33407964926171146
51.6,0.10070468790891926,0.19684569836757798,0.2513571536722481,0.24245810218278527,0.3521587299938099
52.0,0.10089671461731572,0.19698596324797107,0.2520710989512038,0.19564639729085054,0.3617720826261935
52.400000000000006,0.10111950847042166,0.19696620612569268,0.2527149625621723,0.14759130170468918,0.35989629025614844
52.800000000000004,0.10137685338810754,0.1967715728792701,0.2532849259189999,0.10445685509708584,0.343798050504512
53.2,0.10164419981978486,0.19644512970296807,0.2537485693119943,0.07229997921857949,0.31359337483304467
53.6,0.10190394155293166,0.1960326180002103,0.2540985816698579,0.05333684741661164,0.27449605905561003
54.0,0.10215607858754794,0.19553403777099676,0.2543349629925906,0.044587786594139485,0.23446957434183313
54.400000000000006,0.10240061092363369,0.19494938901532746,0.2544577132801926,0.041508067973720815,0.19951842510710333
54.800000000000004,0.10263753856118892,0.19427867173320243,0.2544668325326638,0.042028630151760886,0.1707591047566903
55.199999999999996,0.10286360718796374,0.19352358333598946,0.25434917346015373,0.045152708288537596,0.1481204512099578
55.599999999999994,0.1030591570759761,0.19278246572478577,0.2541527223578498,0.05053199723317465,0.13090981045656297
56.0,0.10322288482396057,0.19206356071870814,0.25388315126048716,0.058271154246628605,0.11834700176671255
56.4,0.10335479043191714,0.19136686831775657,0.2535404601680658,0.06872853545168167,0.1097559820238018
56.8,0.10345487389984583,0.19069238852193104,0.25312464908058574,0.08243552820888046,0.10466642671609208
57.199999999999996,0.10351830221943287,0.1900412896352842,0.2526259906191332,0.09995124010189932,0.10276424969202913
57.599999999999994,0.10354842016861583,0.18946319545251086,0.25210827055833246,0.12177939138737115,0.1038886161393673
58.0,0.10354991855961476,0.18897165175498137,0.25159753713345856,0.14820721786413324,0.10799373207231387
58.4,0.10352279739242967,0.1885666585426957,0.25109379034451157,0.17894058577305336,0.1150923415150143
58.8,0.10346705666706056,0.18824821581565382,0.25059703019149143,0.21292687960038173,0.12524334360900408
59.2,0.10338269638350743,0.18801632357385578,0.25010725667439815,0.24835828199944246,0.13855099148008118
59.6,0.10326322862650492,0.18788744904927102,0.24962688884179401,0.2827239935557412,0.15509212343230105
60.0,0.10312969954557862,0.18784488242882358,0.24919837136566905,0.3127578668839549,0.1747999426568865
60.4,0.10299198918575016,0.1878733511823616,0.24883145286222416,0.33558049931629,0.1974291270094232
60.8,0.10285009754701957,0.18797285530988508,0.24852613333145934,0.3489825500526301,0.22254249256879785
61.2,0.10270402462938683,0.18814339481139405,0.24828241277337457,0.3515130683273324,0.24948869220891653
61.6,0.10255377043285194,0.18838496968688848,0.24810029118796986,0.34261616375863563,0.2771679853929943
62.0,0.1023993349574149,0.18869757993636838,0.2479797685752452,0.32245499868725835,0.30408174171475433
62.400000000000006,0.10224310902350373,0.18909102455349622,0.24793402268890705,0.29192749870816453,0.3284241728022776
62.800000000000004,0.10210202435843024,0.18949739511868663,0.24794393475600363,0.25265584238623107,0.3480189902997938
63.2,0.10197751578043976,0.18990786318982644,0.2480053673992268,0.2070216728483309,0.35993949975965767
63.6,0.10186958328953229,0.1903224287669157,0.24811832061857655,0.15891684643423895,0.36111696912726715
64.0,0.10177822688570781,0.1907410918499544,0.24828279441405293,0.11407339543677099,0.3487146207608288
64.4,0.10170344656896634,0.19116385243894252,0.24849878878565593,0.07896305549298946,0.3216606763297682
64.80000000000001,0.10164934197739242,0.1915899785072717,0.24877833773752095,0.05693568557344568,0.28413863321196525
65.19999999999999,0.10161453892593181,0.19197496896919658,0.2490720956389671,0.046132603503870724,0.2437174437090179
65.6,0.10159712790704661,0.19231023128884767,0.2493654109773135,0.041867492346140595,0.20743724868125213
66.0,0.10159710892073683,0.19259576546622492,0.24965828375256005,0.04165021181503574,0.17712872333843369
66.39999999999999,0.10161448196700244,0.19283157150132832,0.2499507139647068,0.04420928979530974,0.15306456100720428
66.8,0.10164924704584348,0.1930176493941579,0.2502427016137538,0.049048013350237576,0.13462598498906567
67.2,0.10170140415725994,0.19315399914471362,0.2505342466997009,0.05618822677211849,0.12101430245857867
67.6,0.10177576702526232,0.19322276044881836,0.25082378454911086,0.06594570128382685,0.11151581638391671
68.0,0.1018571319545383,0.19323996947703245,0.2510820898459732,0.07881558863250676,0.10561687474139932
68.4,0.10193957250435201,0.19321832951950543,0.2513032309055089,0.09535383019901117,0.10296699957220999
68.8,0.10202308867470344,0.1931578405762373,0.25148720772771793,0.11609003569086963,0.10337404189737327
69.2,0.1021076804655926,0.19305850264722804,0.2516340203126003,0.14141823576254928,0.10675841207080126
69.6,0.10219334787701947,0.19292031573247767,0.2517436686601561,0.17115703979577712,0.11311541561069377
70.0,0.10228009090898407,0.1927432798319862,0.25181615277038516,0.20446336044081806,0.12251172173423912
70.4,0.1023679095614864,0.1925273949457536,0.2518514726432876,0.239838942768952,0.13506475176072555
70.8,0.10245654509383646,0.1922648653899817,0.25183948073981394,0.2746880367855912,0.15083855853115413
71.2,0.10253636273790336,0.19199555881532385,0.2517935239100285,0.30592166474805726,0.16978805726842816
71.6,0.10260490964483635,0.1917356777269385,0.2517241722654533,0.330721645181741,0.19172084509548554
72.0,0.10266218581463546,0.19148522212482563,0.25163142580608816,0.3465945147285546,0.21630609971697634
72.4,0.10270819124730068,0.1912441920089853,0.2515152845319333,0.35188723546158274,0.2429599474304518
72.8,0.10274292594283202,0.19101258737941745,0.2513757484429885,0.3457924238141931,0.2705649306168289
73.2,0.10276638990122948,0.1907904082361221,0.2512128175392539,0.3282831054739446,0.29773370699114843
73.60000000000001,0.10277618615112073,0.1905793047016729,0.25102154760344997,0.3001378424202253,0.3228446164178579
74.0,0.10277143820809082,0.19039564668917042,0.2508171132764242,0.26285035295611825,0.34382547450653766
74.4,0.10275992755364223,0.1902429429813223,0.2506251148699437,0.2184315688972833,0.35789893848542503
74.80000000000001,0.10274165418777499,0.19012119357812857,0.2504455523840084,0.17044387497161606,0.36202851560254123
75.19999999999999,0.10271661811048907,0.19003039847958916,0.2502784258186183,0.12424171271684359,0.3530528493281063
75.6,0.1026848193217845,0.18997055768570414,0.25012373517377345,0.08626838028496295,0.3294435109550012
76.0,0.10264625782166126,0.18994167119647348,0.24998148044947383,0.06130153110869991,0.2934618041529848
76.39999999999999,0.10260093361011935,0.18994373901189718,0.2498516616457194,0.0479252817680237,0.2533932279709342
76.8,0.10254884668715879,0.18997676113197523,0.2497342787625102,0.04231414578152289,0.21571812117038047
77.2,0.10248857780685153,0.19004826743207762,0.24963327105013797,0.04136554016609088,0.18378906287207464
77.6,0.1024276681194741,0.190144812389041,0.24955649663510446,0.04335271433259454,0.15825646735826246
78.0,0.10237061635253952,0.19025228046073261,0.249502038375746,0.04765528902121481,0.1385452622311306
78.4,0.1023174225060478,0.19037067164715243,0.2494698962720626,0.05422726327270666,0.12383598583668087
78.8,0.10226808657999895,0.19049998594830048,0.24946007032405426,0.06332402206656207,0.1134038896218846
79.2,0.10222260857439294,0.19064022336417674,0.24947256053172095,0.07539706184996375,0.10667951478784149
79.6,0.10218098848922978,0.1907913838947812,0.2495073668950627,0.09101794046520698,0.10327536864751488
80.0,0.10214322632450948,0.1909534675401139,0.24956448941407952,0.11072718010343405,0.10295549355436032


==> reduction12b_small_eps.csv <==
t,H,S,C,s,c
0.0,0.01,0.08,0.08,0.08,0.08
10.0,0.002279677599943567,0.09745951680995847,0.08211895264716551,0.10289959654971749,0.07911783875192535
20.0,0.00201653750420992,0.12434816984316353,0.08359054313613695,0.1322230442972077,0.08120076649284001
30.0,0.001825439511052086,0.1578078738914486,0.08798923798737547,0.1685293521282994,0.08622618057516272
40.0,0.001696470583405243,0.19772051201131496,0.0953791033115249,0.21143915194624124,0.09428531289219812
50.0,0.0016220392047198873,0.24276310672079762,0.10589517426489219,0.25919235377352245,0.10553919048572132
60.0,0.001599710417089187,0.2901860103529423,0.11970307689471371,0.30849292151372787,0.12017629155613838
70.0,0.0016295783180813716,0.3361172926485993,0.13694384268234916,0.3550121249022451,0.13835218650450545
80.0,0.0017115076207100625,0.37619766658423986,0.15767859100286913,0.3942405228101844,0.1601423372070329
90.0,0.001849888308225732,0.4066225869554211,0.1818202175592445,0.42250541430415683,0.18545367523638193
100.0,0.0020492855728978664,0.424887629954575,0.2090718353211193,0.4375728743033345,0.2139592622475634
110.0,0.0023168028501342323,0.4298150138726649,0.23885065336369474,0.4386583064347849,0.2450170553117931
120.0,0.0026617471361613373,0.42141920060001237,0.27018741846759586,0.42598554182512594,0.27760131817922523
130.0,0.0030994137650681027,0.4004703025434353,0.30175843434365524,0.4005062841849496,0.31027853203758743
140.0,0.0036480851603772073,0.3681481566885179,0.3318619894607883,0.36345173059600405,0.34117434105356176
150.0,0.004339387902606927,0.32600047574915775,0.35834521576925144,0.3163873981552116,0.36792075419934545
160.0,0.005215083242844591,0.27599190467739065,0.37864702613427254,0.26133177895455956,0.3876641874075093
170.0,0.006326420591230895,0.22094651386315106,0.38973605445411325,0.20163138428189625,0.39660957320872575
180.0,0.0076942921279925,0.16526329691339098,0.3881993738176366,0.14319638482909205,0.3904864474439781
190.0,0.009190251872580041,0.11530416566773302,0.37106680575337403,0.09381678235360916,0.3664686348971824
200.0,0.010354066294595388,0.0776595864615261,0.3382887523447599,0.061540000680386134,0.3251389704607352
210.0,0.01059866375394145,0.054809673376756414,0.2953853613163405,0.044641464429104695,0.2773600475294118
220.0,0.009861832084366902,0.043643744048228364,0.25106974481571137,0.037944331645423504,0.23217795203970704
230.0,0.008629162416899216,0.0395156717259444,0.2116345241354597,0.036825425878242994,0.19417022324999686
240.0,0.007335708473746485,0.039376706298974995,0.17929326556057693,0.03863251157194926,0.16428951488986768
250.0,0.006177482156914612,0.04182709947034838,0.15388250526468322,0.04264457985432266,0.14146068196966954
260.0,0.005207815036743596,0.046444336894239546,0.1344963706510535,0.04875746566053364,0.12447926625772777
270.0,0.0044192051952359436,0.053274048583983706,0.12015440767786335,0.0572352918839912,0.11231401545563044
280.0,0.003786362721262893,0.06264275210975588,0.11007376826230092,0.0685532165336269,0.10418792000051821
290.0,0.0032834877521916296,0.07506015164207709,0.10366534615963238,0.08335489778106511,0.09958190988294664
300.0,0.002888038521246186,0.09114029159304121,0.10053585000965623,0.10229408287340862,0.09816716246872363
310.0,0.002581701962958438,0.11149332493511453,0.10045669043022538,0.12597869996385472,0.09978496795625146
320.0,0.002350522875966857,0.1365619924391335,0.1033298922785924,0.15471590378322078,0.10441340979652673
330.0,0.002184542802697475,0.1663869343495245,0.109156083183143,0.18806163262308737,0.11209323545696755
340.0,0.0020773161079960132,0.20033799915798395,0.11800045345860934,0.2247478449324643,0.12288903853823319
350.0,0.002025456553827684,0.2368855048418257,0.12995478763203344,0.2626826809809894,0.1368885437905755
360.0,0.0020278861767124936,0.2736992134171754,0.14509369157522015,0.2989759389435331,0.15419360564159293
370.0,0.002085362266850843,0.3075481044468476,0.1634130857549381,0.3302765621156302,0.1747717406436124
380.0,0.0022001226133415127,0.3354835729056866,0.18478958379598498,0.3534333199298801,0.19838486699926847
390.0,0.0023755194617226974,0.35474254180732406,0.20891327763729703,0.3662158211086837,0.22456879724103343
400.0,0.0026197470282208215,0.36348709272089,0.23519087119562174,0.36739003285976246,0.2526250557021188
410.0,0.002940981248159451,0.3608995119056233,0.26280611416670596,0.3566037664323445,0.2814445400461485
420.0,0.0033564360354353152,0.3469678702104608,0.29046112670315755,0.3341939411800761,0.3094536681829933
430.0,0.0038757058040163068,0.32232849791399215,0.3166626312051964,0.301185595417697,0.33474499554050285
440.0,0.004528907590355508,0.2882351082174367,0.33943624890950735,0.25927402853217435,0.35508168663625916
450.0,0.005346946951522005,0.24656183884907729,0.3564557195010934,0.21096737166493312,0.36746197310148127
460.0,0.006363740504211397,0.20009718221711778,0.36502420046292733,0.16043248766706278,0.36841956193140907
470.0,0.007559353046776378,0.15296771340087462,0.3623149915223044,0.11356763165431526,0.355171657207754
480.0,0.008792311850409495,0.11063628352232635,0.34619785392331087,0.07751296211626305,0.3262477368037805
490.0,0.009685499810596286,0.0782957985488132,0.31717382582876763,0.05532556642227071,0.28677865404415925
500.0,0.009832280861877388,0.05785998005291968,0.27987527784235167,0.04465209611157399,0.24506321073567428
510.0,0.00921069061598565,0.047206778374536504,0.24109796471743042,0.040655535152082097,0.20774201738345147
520.0,0.008163831745081448,0.04293115244887832,0.20594183732759433,0.040639212337672155,0.1767786173238402
530.0,0.007033518739673907,0.04259101961451035,0.17655454125102052,0.04332011270733937,0.15230382237821086
540.0,0.005992236167258894,0.044942835126544275,0.15312843452236935,0.04825853330169214,0.1336571647184755
550.0,0.005103879419292995,0.04957013203167982,0.13508456330262053,0.0554829590641838,0.1199314277380636
560.0,0.004370610459044337,0.05649621336002655,0.12169019026309798,0.06532416161962624,0.11037693585075752
570.0,0.0037737307781916694,0.06601689233066975,0.1123097448291155,0.07830777075537997,0.10445175993969671
580.0,0.003296113887920184,0.07859714598318152,0.10645413695460419,0.09501269884563587,0.10178953725918893
590.0,0.0029188773863172493,0.09478615913092124,0.10379428300165162,0.11599327190717916,0.10218944467008609
600.0,0.002626199158255233,0.11510806341837822,0.10413928335804494,0.1416413406812427,0.10557956124643723
610.0,0.0024057883909941852,0.1398969086974645,0.10741252828128071,0.17184393549771393,0.11196032862766271
620.0,0.0022488287583289123,0.1690715982606726,0.11362334564425378,0.20572624457599387,0.12138612036995013
630.0,0.0021497389553241522,0.20189945922211558,0.12283412945941773,0.2416480243723385,0.13396424821281236
640.0,0.0021061262272854503,0.23682843984507926,0.13512255788587063,0.2772115065330164,0.1497886866350216
650.0,0.002116752275701097,0.2715130972921442,0.15054165406699485,0.3091335336544894,0.16883307601055614
660.0,0.00218199335286314,0.30290584403612286,0.1690461519767235,0.3344124512286699,0.1909070933043084
670.0,0.0023070544989577005,0.3282826620575133,0.19047172562603296,0.3506253831672787,0.2156404086012392
680.0,0.0024930680905441913,0.34510324240318446,0.2144608434183134,0.35607576606636615,0.2424665728344263
690.0,0.002749265003617881,0.35167870524325745,0.24034902436975236,0.35001887853638347,0.2703656649909701
700.0,0.0030847776952910642,0.3473101297752623,0.26727381471446915,0.3324472814104851,0.29792690751645207
710.0,0.003516530242871598,0.3320306227968801,0.2938945579036355,0.30410798992566346,0.32344849783251634
720.0,0.004057602183741451,0.3065193841108031,0.31865024968737365,0.26649197196029534,0.3448683944839075
730.0,0.0047329464368481965,0.27208684013966794,0.33954409363205723,0.22166023467008025,0.35941409019066384
740.0,0.005581804407920348,0.230756120126377,0.35420715949854364,0.173050476356887,0.3640176511422961
750.0,0.0066114911947083785,0.18552231802191854,0.35999544894096996,0.12607075759839298,0.3555217385491791
760.0,0.007792174894389723,0.14074223664206167,0.35426439948042315,0.08724140251413655,0.3321133495230443
770.0,0.008932930982737624,0.10179742971090337,0.3354555339052996,0.06152194213283913,0.2961637115945431
780.0,0.009632335057931552,0.07309749012205752,0.3049931155160701,0.047910983402473045,0.2554145411236735
790.0,0.009586086998635748,0.055553415073308535,0.2680210052512679,0.04213047054480277,0.2173023896101134
800.0,0.008863709755740306,0.04669110680367249,0.23087626861983762,0.04106939698880792,0.18491002927396868
810.0,0.007814313024153745,0.04342348905519997,0.1978072271041325,0.04299997431582357,0.15900114688081318
820.0,0.006728611201843243,0.04371426264795243,0.17040220876937756,0.047242310033391625,0.13901453431403504
830.0,0.005743612268819415,0.04657576285013422,0.14866134214014406,0.05373744352409842,0.12408664459760138
840.0,0.004908579015534296,0.05170854508225766,0.1320019438948049,0.06274658155225746,0.11347646841968542
850.0,0.004218457623347327,0.05919844568778993,0.11976728548668474,0.07471223386147588,0.10660288119325687
860.0,0.0036579752913305156,0.0693854191328075,0.11136502727530546,0.09020989721388481,0.10306717487585441
870.0,0.0032099455915788632,0.08274426248110812,0.10637023704968221,0.10980938992484084,0.10262604538112119
880.0,0.0028569469571770776,0.09981140734705633,0.1044994159249986,0.13389889683945683,0.1051673247549124
890.0,0.0025844102528367243,0.12106360608203726,0.10559684363950357,0.1625822597016619,0.11069537261973235
900.0,0.0023812628254290752,0.14673553283859084,0.10961177305080144,0.19520089784383582,0.11926891814172338
910.0,0.002239753559866217,0.17659373463069178,0.11656925006019393,0.2303036004852489,0.13095131281164019
920.0,0.0021552618788441107,0.20971490825072542,0.12653673457464504,0.265694319374813,0.14580416719826375
930.0,0.0021254773121304918,0.24431675018693305,0.13958606280213146,0.29853480231322305,0.16389859146290225
940.0,0.0021507640456536704,0.27796606441419913,0.15574793855397925,0.3258099735936945,0.18516809048787902
950.0,0.002229314411317347,0.3076585000313291,0.174944038172139,0.34461672016049566,0.2091715628771226
960.0,0.00237090260965396,0.33068244471550245,0.1969542820282294,0.35299503520359693,0.23527773050744163
970.0,0.0025764411500564877,0.34479471572135933,0.22137284907256302,0.3499930546381826,0.26268097550330755
980.0,0.002851092257152284,0.3484565475625982,0.2474313844534151,0.33558472505120357,0.2902909209736917
990.0,0.003208276665164132,0.3412509017175217,0.2741833468361634,0.3102552409333765,0.31639582296489976
1000.0,0.0036646617721776097,0.3233373818145473,0.3002510189787633,0.275178279394474,0.3389184289565913
1010.0,0.004239353073131865,0.2955725601115272,0.32392153193657486,0.23225929017028216,0.35542160717673377
1020.0,0.004957933449142858,0.2594185979114869,0.34312556128987587,0.18450798225061313,0.3628897935970515
1030.0,0.005852104517614546,0.21710882092832576,0.35543691826668544,0.13710313972330168,0.35768981848458337
1040.0,0.006922419438554703,0.17198384138584238,0.35818060266836266,0.09602003569922488,0.33805459860394466
1050.0,0.008110918997964033,0.128730557842365,0.34889520191695556,0.06713304125499231,0.3048872114329721
1060.0,0.009153964677087735,0.09265374882129997,0.3267030432537444,0.05064914561822136,0.26519656134466174
1070.0,0.009656812528734102,0.06734563330523961,0.2940816247452156,0.043205746686108853,0.22629268905844865
1080.0,0.009403469062450404,0.052587960963387304,0.2568665019577394,0.04116903306064912,0.19245533968361062
1090.0,0.008563529926955601,0.04555575144306585,0.22081995733473445,0.042375333330215426,0.16505147244572027
1100.0,0.007490225041053995,0.04343545389466,0.18944237290098342,0.0460332693218854,0.1436641484278597
1110.0,0.006430939073530466,0.04447849780689218,0.16377749016942153,0.05193700635847558,0.1275386972941307
1120.0,0.005489050143368421,0.04795789576714652,0.1436142496232552,0.06026444430561377,0.11590726914445482
1130.0,0.0046982933239135775,0.05372774318308976,0.12830573701169048,0.07141825008130158,0.1081331252492383
1140.0,0.004048493226659557,0.061930743406564064,0.11722414391877593,0.08595580752313489,0.10378009614089849
1150.0,0.003524776419541181,0.07294926739574355,0.10983379443631157,0.10443625167289977,0.1025670013316057
1160.0,0.003106158144425271,0.08728234697380417,0.1057526915849814,0.1273350192441317,0.10436136289019761
1170.0,0.0027776394271353546,0.10546137620349288,0.1047374810169661,0.1548423465418995,0.1091383050169899
1180.0,0.002525963554568026,0.12791009361362327,0.10666547487140703,0.18650788515374903,0.11692371821195717
1190.0,0.002341244479992723,0.15474933933363003,0.11151036211080971,0.22110376307763197,0.12778315898124767
1200.0,0.002216228143092032,0.185567546494396,0.11931313971649593,0.25663290944884654,0.14182034193235182
1210.0,0.0021469972870187706,0.219217925087851,0.13014539845604547,0.2904162201765518,0.15909484206449986
1220.0,0.002132295312874128,0.2537131856057456,0.14407030945852797,0.319169011934533,0.17950686072841157
1230.0,0.0021730693301230675,0.28642539565220604,0.16109097511238973,0.3401125905280788,0.20276759920740026
1240.0,0.0022686438927983278,0.3143688324125285,0.18109551620462813,0.3511993793989912,0.2283892748619792
1250.0,0.002427781559656175,0.3349621189282733,0.20380877350912938,0.35119390710234144,0.25564345157968776
1260.0,0.0026540346929569783,0.3461883782416562,0.2288274506181606,0.3397163172392223,0.28334152679129154
1270.0,0.002951315975347147,0.34669721039441,0.2550345015330435,0.3170990138962093,0.30991537402375324
1280.0,0.003339412657536339,0.33633749445894884,0.2816932254212097,0.2843985841888243,0.3334736711504075
1290.0,0.003822645155077298,0.3155643900652646,0.3071834381985594,0.24338332197792864,0.351698993022178
1300.0,0.004434331242125919,0.2852974301247399,0.3297328131353408,0.19670453255437162,0.36153799924024477
1310.0,0.005201053794674523,0.2472073974270341,0.34715146242508543,0.14865818969725328,0.35996390047155125
1320.0,0.006144540429631297,0.2038129400409839,0.3569280071893776,0.10536175617247207,0.34423786084329844
1330.0,0.007258350383029175,0.1588279365396603,0.3563838500043301,0.07292490851042038,0.3143416322692684
1340.0,0.008438180383594979,0.11725447242977734,0.34334680514129784,0.05366528838805207,0.275410433738517
1350.0,0.009359948818156166,0.08416599879356676,0.3177645042862861,0.04474672898646443,0.23532543234201278
1360.0,0.00964690434357762,0.062156863581782656,0.28321259120288705,0.04155641100441348,0.20025978295770017
1370.0,0.00918673423271932,0.04997735320881884,0.24589693319416675,0.04200485558450762,0.17136599479899586
1380.0,0.008249342395127573,0.0446178633756796,0.21105350685190752,0.04507055199885477,0.14859909042158087
1390.0,0.007167136462797368,0.04352874629682378,0.18136848945169615,0.05039513330657376,0.13127416979489348
1400.0,0.00613842175981791,0.045337818345824656,0.15739603193719315,0.05807469195886015,0.1186134044196334
1410.0,0.005245154830397977,0.04948626306294985,0.1387300042107312,0.06846128720132695,0.10993670433638209
1420.0,0.004496006790721753,0.055926468516468875,0.12473957106206798,0.08208372526286743,0.10477018461323707
1430.0,0.003884215571205621,0.06489914806637308,0.11479544820822532,0.09950129264313137,0.10279630892765272
1440.0,0.0033929916474324403,0.07681939669297191,0.10841337044818641,0.12122036048570337,0.10385052778061943
1450.0,0.003003200664615715,0.09221047369566224,0.10525103653441953,0.14753379267136885,0.10788604169580153
1460.0,0.002698977266674236,0.11158478373328164,0.10510507191324862,0.17816696236159524,0.11491517879913249
1470.0,0.0024680515779943236,0.135296174815493,0.1078848923586183,0.21208506104319386,0.12499465368716305
1480.0,0.0023012473346916947,0.16333390290298064,0.11358747527961244,0.24749171944544432,0.1382252493474464
1490.0,0.0021927915046477267,0.19508961328724914,0.12226558200909203,0.2819046320800281,0.1546891631478666
1500.0,0.00213998234887794,0.2291618010524487,0.13399249532541088,0.3120735926914306,0.17432404715309313
1510.0,0.002141332745341583,0.26344065060317184,0.14882249123375976,0.33508450580961796,0.19688837646938248
1520.0,0.002197837176517257,0.2949267246807749,0.1667223486027689,0.3487159857368676,0.22194634171798952
1530.0,0.0023131516128744927,0.32098353675142377,0.1875495645592423,0.35150233621324084,0.24885083576156006
1540.0,0.002487391276871567,0.3389291296284662,0.21095513014862882,0.342869955782629,0.27652359800039183
1550.0,0.002736164434008699,0.347076643894443,0.23636413824440974,0.3229663106528635,0.30347214711463244
1560.0,0.003057330478555153,0.3444295656231543,0.2628811262080013,0.29266890474019686,0.32789149992899785
1570.0,0.0034673062268312732,0.3310044139895208,0.28933027364605507,0.25357736093030986,0.34762070515891824
1580.0,0.003989491582365567,0.3073243117845937,0.3141427269059199,0.20806332515846881,0.3597473974176689
1590.0,0.004643884563985331,0.2745860447200965,0.3353988830725888,0.15997977762770235,0.361182459173477
1600.0,0.005460738994135376,0.2346693463825065,0.35082132170398217,0.11498552166613892,0.3491326748356392
1610.0,0.006455610666566702,0.19040085295316622,0.3578214398419281,0.07962079649959702,0.32237186038459464
1620.0,0.007611189401543532,0.14590987824589155,0.3537557082734625,0.05721677973994969,0.2851358854432749
1630.0,0.008750045500632901,0.10640366000918178,0.3368905694959083,0.046377933767323916,0.24451217119544968
1640.0,0.00952123190878452,0.0765191286066983,0.3081319969502359,0.04202229771831572,0.20813867708562014
1650.0,0.009577981777390429,0.05769614865671204,0.27212865086847904,0.041722268048109634,0.17777334541456052
1660.0,0.00894063769929949,0.04785976755450387,0.2351295735251613,0.044186494227040754,0.1536221260748585
1670.0,0.007930980599812613,0.043951979233891734,0.2016874688956152,0.048958349151730626,0.13507119464339923
1680.0,0.006852034736094508,0.04381197532625928,0.17370750146893776,0.05604091080579172,0.12135861696244074
1690.0,0.005858091725182472,0.04633744640928964,0.15136958036239598,0.06572588303302748,0.11177715871842744
1700.0,0.0050093826254890405,0.05115293240594396,0.1341522936962645,0.07850404742690686,0.10580021974011608
1710.0,0.004303361529831024,0.05830781115176713,0.12141608727227365,0.09494742741635932,0.10307812626509465
1720.0,0.0037287416667625087,0.06810210886636814,0.11256830559702861,0.11557601421280558,0.10340713209793599
1730.0,0.0032683001846336556,0.08099331044605042,0.10716659124736298,0.1407557263798184,0.10671976336092248
1740.0,0.002904665372206392,0.09750975749985931,0.10491255860416612,0.17038036620448782,0.11302721897250029
1750.0,0.0026228960590269205,0.11813831816868758,0.10563698461832839,0.20360343634987493,0.12237346393952313
1760.0,0.002411610931773566,0.1431502705622976,0.10927792856948625,0.23880474930125725,0.13483099839383042
1770.0,0.0022627812535200463,0.1723821329009674,0.1158521796860638,0.27362089506693943,0.1504962963175988
1780.0,0.002171515347633095,0.20500484463202895,0.1254229429190375,0.3051248680672659,0.16937613677316604
1790.0,0.0021345907738195354,0.23936830715969695,0.1380634693978599,0.33011875751049685,0.1912709508168078
1800.0,0.002152794161650756,0.27313143012743013,0.15381027714682513,0.3461392970068239,0.21577320626629465
1810.0,0.002224107447988593,0.3032937583161985,0.17259782814410507,0.3515803264977305,0.2422649254498689
1820.0,0.0023584668187219206,0.32717091317706315,0.194226830984,0.3456912459387154,0.26984206344671274
1830.0,0.002554465157037321,0.3424070261754101,0.21831230624262443,0.3284576355225632,0.2971178078816444
1840.0,0.0028201687993372887,0.34741129232850093,0.2441487013325242,0.30056447805409253,0.3223279183179501
1850.0,0.003166618702515612,0.3415866850896068,0.2707979945162252,0.2634062353464138,0.34337301794810027
1860.0,0.003610378248327847,0.32502721250020067,0.2969415339352925,0.2190492561749588,0.35778081037167037
1870.0,0.004167968187487928,0.2985061117554761,0.32091667967604975,0.1712138062366176,0.3619486607240642
1880.0,0.004867194373247767,0.26340859580127085,0.3406964089762083,0.12503125274576737,0.3530850901121136
1890.0,0.005736892563030203,0.2218526739785184,0.35390357015868706,0.08682409541115202,0.329736467806335
1900.0,0.006785172212184987,0.17702261448437726,0.35788558034731494,0.06159952134178601,0.29405596731540296
1910.0,0.007963480770873149,0.13344077061048476,0.35012548780502817,0.04800212783452878,0.2540824497069444
1920.0,0.009037292506723851,0.0964008289827967,0.3294715264634311,0.04236223010381249,0.2163352509294662
1930.0,0.009619621346368066,0.06982814443362031,0.2979351059585063,0.04132398259974352,0.1843241098720589
1940.0,0.009450675259428632,0.053976515483432526,0.26103262465211047,0.04322822941287031,0.1586750428123334
1950.0,0.008666353163345622,0.04619167544192186,0.22472799948782904,0.04749331711895042,0.1388276312763935
1960.0,0.007610543231448313,0.04359293935521594,0.19279026940550464,0.054026779034546134,0.12401984253460142
1970.0,0.0065442359517716596,0.04431853425110937,0.1665097220534465,0.06307285503618704,0.11350612771620508
1980.0,0.005591996769444282,0.04752945602324858,0.1457627647366125,0.07508944134790539,0.10670977004396787
1990.0,0.004783272291513011,0.05302314488612858,0.12994295478185186,0.09064064190829951,0.10324023261386205
2000.0,0.004121484279967827,0.060927823422950826,0.11840720948988033,0.11027664678199119,0.10285982002352374


==> reduction21_H_isoclines.csv <==
x1,x2,y1,y2
0.0,-0.05,-0.05,0.3333333333333333
0.0,-0.046,-0.044250000000000005,0.3346080305927342
0.0,-0.042,-0.0385,0.3358925143953934
0.0,-0.038000000000000006,-0.03275,0.33718689788053946
0.0,-0.034,-0.027,0.3384912959381044
0.0,-0.03,-0.021249999999999998,0.3398058252427184
0.0,-0.026000000000000002,-0.0155,0.341130604288499
0.0,-0.022,-0.009749999999999995,0.3424657534246575
0.0,-0.018000000000000002,-0.003999999999999997,0.34381139489194495
0.0,-0.013999999999999999,0.0017500000000000016,0.34516765285996054
0.0,-0.009999999999999995,0.007500000000000007,0.3465346534653465
0.0,-0.005999999999999998,0.013250000000000005,0.34791252485089463
0.0,-0.0020000000000000018,0.019000000000000003,0.3493013972055888
0.0,0.001999999999999995,0.02475,0.3507014028056112
0.0,0.006000000000000005,0.030500000000000013,0.352112676056338
0.0,0.009999999999999988,0.03625,0.35353535353535354
0.0,0.013999999999999992,0.042,0.35496957403651114
0.0,0.017999999999999995,0.04775000000000001,0.3564154786150713
0.0,0.022,0.0535,0.35787321063394684
0.0,0.026000000000000002,0.059250000000000004,0.3593429158110883
0.0,0.030000000000000006,0.065,0.36082474226804123
0.0,0.033999999999999996,0.07075000000000001,0.36231884057971014
0.0,0.038,0.07650000000000001,0.3638253638253638
0.0,0.042,0.08225000000000002,0.36534446764091855
0.0,0.04599999999999999,0.088,0.3668763102725367
0.0,0.049999999999999996,0.09375,0.3684210526315789
0.0,0.054,0.0995,0.36997885835095135
0.0,0.058,0.10525000000000001,0.37154989384288745
0.0,0.062000000000000006,0.11100000000000002,0.373134328358209
0.0,0.06599999999999998,0.11674999999999999,0.37473233404710915
0.0,0.06999999999999998,0.1225,0.3763440860215053
0.0,0.07399999999999998,0.12825,0.3779697624190064
0.0,0.07799999999999999,0.134,0.3796095444685466
0.0,0.08199999999999999,0.13975,0.38126361655773416
0.0,0.086,0.14550000000000002,0.3829321663019693
0.0,0.08999999999999997,0.15125,0.3846153846153846
0.0,0.094,0.157,0.38631346578366443
0.0,0.09799999999999998,0.16275,0.38802660753880264
0.0,0.10200000000000001,0.1685,0.3897550111358574
0.0,0.10599999999999998,0.17425000000000002,0.3914988814317673
0.0,0.11000000000000001,0.18000000000000002,0.3932584269662921
0.0,0.11399999999999999,0.18575,0.3950338600451467
0.0,0.118,0.1915,0.3968253968253968
0.0,0.122,0.19725,0.39863325740318906
0.0,0.126,0.203,0.40045766590389015
0.0,0.13,0.20875000000000002,0.4022988505747126
0.0,0.134,0.21450000000000005,0.4041570438799076
0.0,0.13799999999999998,0.22025,0.40603248259860786
0.0,0.142,0.226,0.4079254079254079
0.0,0.146,0.23175,0.40983606557377045
0.0,0.15,0.23750000000000002,0.4117647058823529
0.0,0.154,0.24325000000000002,0.41371158392434987
0.0,0.158,0.24900000000000003,0.4156769596199525
0.0,0.162,0.25475000000000003,0.41766109785202865
0.0,0.166,0.26050000000000006,0.4196642685851319
0.0,0.17,0.26625000000000004,0.4216867469879518
0.0,0.17400000000000002,0.2720000000000001,0.423728813559322
0.0,0.178,0.27775,0.42579075425790747
0.0,0.18199999999999997,0.28350000000000003,0.42787286063569674
0.0,0.186,0.28925,0.4299754299754299
0.0,0.18999999999999997,0.29500000000000004,0.4320987654320987
0.0,0.194,0.30075,0.43424317617866
0.0,0.19799999999999998,0.30650000000000005,0.4364089775561097
0.0,0.202,0.31225,0.43859649122807015
0.0,0.206,0.31800000000000006,0.4408060453400503
0.0,0.21000000000000002,0.32375000000000004,0.4430379746835443
0.0,0.214,0.32950000000000007,0.4452926208651399
0.0,0.21800000000000003,0.33525000000000005,0.44757033248081834
0.0,0.222,0.3410000000000001,0.44987146529562977
0.0,0.22599999999999998,0.34675,0.4521963824289405
0.0,0.22999999999999995,0.35250000000000004,0.45454545454545453
0.0,0.23399999999999999,0.35825,0.4569190600522193
0.0,0.23800000000000002,0.364,0.45931758530183725
0.0,0.242,0.36975,0.4617414248021108
0.0,0.24599999999999997,0.37550000000000006,0.4641909814323607
0.0,0.25,0.38125000000000003,0.4666666666666666
0.0,0.254,0.387,0.4691689008042895
0.0,0.258,0.39275000000000004,0.4716981132075471
0.0,0.262,0.3985000000000001,0.47425474254742545
0.0,0.266,0.40425000000000005,0.4768392370572207
0.0,0.27,0.41000000000000003,0.4794520547945205
0.0,0.274,0.41575000000000006,0.4820936639118457
0.0,0.27799999999999997,0.4215,0.48476454293628807
0.0,0.282,0.42725,0.4874651810584958
0.0,0.286,0.433,0.49019607843137253
0.0,0.29,0.43875000000000003,0.49295774647887325
0.0,0.294,0.4445,0.49575070821529743
0.0,0.298,0.45025000000000004,0.4985754985754986
0.0,0.302,0.456,0.501432664756447
0.0,0.306,0.46175000000000005,0.5043227665706052
0.0,0.31,0.4675,0.5072463768115942
0.0,0.314,0.47325000000000006,0.5102040816326531
0.0,0.318,0.4790000000000001,0.5131964809384164
0.0,0.322,0.48475000000000007,0.5162241887905605
0.0,0.32599999999999996,0.4905,0.5192878338278931
0.0,0.32999999999999996,0.49624999999999997,0.5223880597014925
0.0,0.33399999999999996,0.502,0.5255255255255254
0.0,0.338,0.5077499999999999,0.5287009063444109
0.0,0.34199999999999997,0.5135000000000001,0.5319148936170213
0.0,0.346,0.51925,0.5351681957186544
0.0,0.35,0.525,0.5384615384615384
0.0,0.35400000000000004,0.53075,0.541795665634675
0.0,0.358,0.5365000000000001,0.5451713395638629
0.0,0.362,0.5422500000000001,0.54858934169279
0.0,0.366,0.548,0.5520504731861199
0.0,0.37000000000000005,0.5537500000000001,0.5555555555555556
0.0,0.374,0.5595000000000001,0.5591054313099041
0.0,0.378,0.5652500000000001,0.562700964630225
0.0,0.382,0.5710000000000001,0.5663430420711973
0.0,0.38600000000000007,0.5767500000000001,0.5700325732899023
0.0,0.39,0.5825000000000001,0.5737704918032787
0.0,0.394,0.5882500000000002,0.5775577557755776
0.0,0.398,0.5940000000000001,0.5813953488372093
0.0,0.40199999999999997,0.5997499999999999,0.5852842809364547
0.0,0.40599999999999997,0.6055,0.5892255892255891
0.0,0.41,0.61125,0.5932203389830507
0.0,0.4139999999999999,0.617,0.5972696245733787
0.0,0.418,0.6227499999999999,0.6013745704467353
0.0,0.422,0.6285000000000001,0.6055363321799306
0.0,0.426,0.63425,0.6097560975609755
0.0,0.42999999999999994,0.64,0.6140350877192982
0.0,0.434,0.6457499999999999,0.6183745583038868
0.0,0.438,0.6515000000000001,0.6227758007117437
0.0,0.442,0.65725,0.6272401433691756
0.0,0.44599999999999995,0.663,0.6317689530685919
0.0,0.45,0.66875,0.6363636363636362
0.0,0.454,0.6745000000000001,0.641025641025641
0.0,0.458,0.6802500000000001,0.6457564575645756
0.0,0.46199999999999997,0.686,0.6505576208178437
0.0,0.466,0.6917500000000001,0.6554307116104868
0.0,0.47000000000000003,0.6975000000000001,0.660377358490566
0.0,0.47400000000000003,0.7032500000000002,0.6653992395437262
0.0,0.478,0.7090000000000001,0.6704980842911876
0.0,0.48200000000000004,0.7147500000000001,0.6756756756756757
0.0,0.48600000000000004,0.7205000000000001,0.6809338521400777
0.0,0.4900000000000001,0.7262500000000002,0.6862745098039217
0.0,0.494,0.7320000000000001,0.691699604743083
0.0,0.49800000000000005,0.7377500000000001,0.697211155378486
0.0,0.502,0.7435,0.7028112449799196
0.0,0.506,0.74925,0.7085020242914979
0.0,0.5099999999999999,0.755,0.7142857142857141
0.0,0.5139999999999999,0.7607499999999999,0.7201646090534978
0.0,0.518,0.7665000000000001,0.7261410788381742
0.0,0.522,0.77225,0.7322175732217573
0.0,0.526,0.778,0.7383966244725738
0.0,0.5299999999999999,0.78375,0.7446808510638296
0.0,0.534,0.7895000000000001,0.7510729613733905
0.0,0.538,0.79525,0.7575757575757576
0.0,0.5419999999999999,0.801,0.764192139737991
0.0,0.5459999999999999,0.80675,0.7709251101321585
0.0,0.55,0.8125000000000001,0.7777777777777778
0.0,0.554,0.8182500000000001,0.7847533632286996
0.0,0.558,0.8240000000000001,0.7918552036199096
0.0,0.5619999999999999,0.8297500000000001,0.7990867579908675
0.0,0.5660000000000001,0.8355000000000001,0.8064516129032259
0.0,0.5700000000000001,0.8412500000000002,0.8139534883720931
0.0,0.574,0.8470000000000001,0.8215962441314553
0.0,0.578,0.8527500000000001,0.8293838862559241
0.0,0.5820000000000001,0.8585000000000002,0.8373205741626795
0.0,0.5860000000000001,0.8642500000000002,0.8454106280193238
0.0,0.5900000000000001,0.8700000000000001,0.853658536585366
0.0,0.594,0.8757500000000001,0.8620689655172412
0.0,0.5980000000000001,0.8815000000000002,0.8706467661691544
0.0,0.602,0.88725,0.879396984924623
0.0,0.606,0.893,0.8883248730964466
0.0,0.6099999999999999,0.8987499999999999,0.8974358974358971
0.0,0.614,0.9045000000000001,0.9067357512953367
0.0,0.618,0.91025,0.9162303664921465
0.0,0.622,0.916,0.9259259259259258
0.0,0.626,0.92175,0.9358288770053476
0.0,0.63,0.9275000000000001,0.9459459459459459
0.0,0.634,0.93325,0.9562841530054644
0.0,0.638,0.9390000000000001,0.9668508287292817
0.0,0.6419999999999999,0.94475,0.9776536312849159
0.0,0.646,0.9505000000000001,0.9887005649717514
0.0,0.65,0.9562500000000002,1.0
0.0,0.654,0.9620000000000001,1.0115606936416186
0.0,0.658,0.9677500000000001,1.023391812865497
0.0,0.662,0.9735000000000001,1.0355029585798816
0.0,0.666,0.9792500000000002,1.0479041916167666
0.0,0.67,0.9850000000000001,1.0606060606060608
0.0,0.6739999999999999,0.9907500000000001,1.0736196319018403
0.0,0.678,0.9965000000000002,1.0869565217391306
0.0,0.682,1.00225,1.1006289308176103
0.0,0.686,1.0080000000000002,1.1146496815286626
0.0,0.6900000000000001,1.0137500000000002,1.1290322580645162
0.0,0.6940000000000001,1.0195,1.1437908496732028
0.0,0.6980000000000001,1.0252500000000002,1.1589403973509935
0.0,0.702,1.0310000000000001,1.1744966442953018
0.0,0.706,1.03675,1.1904761904761902
0.0,0.71,1.0425,1.2068965517241377
0.0,0.714,1.04825,1.2237762237762235
0.0,0.718,1.054,1.2411347517730495
0.0,0.722,1.0597500000000002,1.2589928057553954
0.0,0.726,1.0655,1.2773722627737225
0.0,0.73,1.07125,1.296296296296296
0.0,0.734,1.077,1.3157894736842104
0.0,0.738,1.08275,1.3358778625954197
0.0,0.742,1.0885,1.3565891472868217
0.0,0.746,1.09425,1.3779527559055118
0.0,0.75,1.1,1.4


==> reduction21_S_isoclines.csv <==
x1,x2,y1,y2
-0.05,-0.05,0.0,3.499999999999999
-0.046,-0.046,0.0,3.84090909090909
-0.042,-0.042,0.0,4.289473684210526
-0.038000000000000006,-0.038000000000000006,0.0,4.906249999999999
-0.034,-0.034,0.0,5.807692307692307
-0.03,-0.03,0.0,7.250000000000001
-0.026000000000000002,-0.026000000000000002,0.0,9.928571428571425
-0.022,-0.022,0.0,16.625
-0.018000000000000002,NaN,0.0,NaN
-0.013999999999999999,-0.013999999999999999,0.0,-30.24999999999997
-0.009999999999999995,-0.009999999999999995,0.0,-11.49999999999999
-0.005999999999999998,-0.005999999999999998,0.0,-6.812499999999997
-0.0020000000000000018,-0.0020000000000000018,0.0,-4.681818181818182
0.001999999999999995,0.001999999999999995,0.0,-3.4642857142857153
0.006000000000000005,0.006000000000000005,0.0,-2.676470588235293
0.009999999999999988,0.009999999999999988,0.0,-2.1250000000000013
0.013999999999999992,0.013999999999999992,0.0,-1.7173913043478266
0.017999999999999995,0.017999999999999995,0.0,-1.403846153846154
0.022,0.022,0.0,-1.1551724137931032
0.026000000000000002,0.026000000000000002,0.0,-0.9531249999999998
0.030000000000000006,0.030000000000000006,0.0,-0.7857142857142854
0.033999999999999996,0.033999999999999996,0.0,-0.6447368421052633
0.038,0.038,0.0,-0.524390243902439
0.042,0.042,0.0,-0.42045454545454536
0.04599999999999999,0.04599999999999999,0.0,-0.32978723404255317
0.049999999999999996,0.049999999999999996,0.0,-0.24999999999999994
0.054,0.054,0.0,-0.1792452830188678
0.058,0.058,0.0,-0.11607142857142841
0.062000000000000006,0.062000000000000006,0.0,-0.05932203389830489
0.06599999999999998,0.06599999999999998,0.0,-0.00806451612903249
0.06999999999999998,0.06999999999999998,0.0,0.03846153846153829
0.07399999999999998,0.07399999999999998,0.0,0.08088235294117635
0.07799999999999999,0.07799999999999999,0.0,0.11971830985915485
0.08199999999999999,0.08199999999999999,0.0,0.15540540540540537
0.086,0.086,0.0,0.1883116883116883
0.08999999999999997,0.08999999999999997,0.0,0.21874999999999975
0.094,0.094,0.0,0.24698795180722896
0.09799999999999998,0.09799999999999998,0.0,0.2732558139534882
0.10200000000000001,0.10200000000000001,0.0,0.2977528089887641
0.10599999999999998,0.10599999999999998,0.0,0.32065217391304335
0.11000000000000001,0.11000000000000001,0.0,0.34210526315789486
0.11399999999999999,0.11399999999999999,0.0,0.36224489795918363
0.118,0.118,0.0,0.38118811881188114
0.122,0.122,0.0,0.3990384615384615
0.126,0.126,0.0,0.4158878504672897
0.13,0.13,0.0,0.4318181818181818
0.134,0.134,0.0,0.44690265486725667
0.13799999999999998,0.13799999999999998,0.0,0.46120689655172403
0.142,0.142,0.0,0.4747899159663865
0.146,0.146,0.0,0.4877049180327868
0.15,0.15,0.0,0.49999999999999994
0.154,0.154,0.0,0.5117187499999999
0.158,0.158,0.0,0.5229007633587786
0.162,0.162,0.0,0.5335820895522387
0.166,0.166,0.0,0.5437956204379562
0.17,0.17,0.0,0.5535714285714285
0.17400000000000002,0.17400000000000002,0.0,0.5629370629370629
0.178,0.178,0.0,0.571917808219178
0.18199999999999997,0.18199999999999997,0.0,0.5805369127516777
0.186,0.186,0.0,0.5888157894736842
0.18999999999999997,0.18999999999999997,0.0,0.596774193548387
0.194,0.194,0.0,0.6044303797468354
0.19799999999999998,0.19799999999999998,0.0,0.6118012422360247
0.202,0.202,0.0,0.6189024390243902
0.206,0.206,0.0,0.625748502994012
0.21000000000000002,0.21000000000000002,0.0,0.6323529411764706
0.214,0.214,0.0,0.6387283236994219
0.21800000000000003,0.21800000000000003,0.0,0.6448863636363636
0.222,0.222,0.0,0.6508379888268156
0.22599999999999998,0.22599999999999998,0.0,0.6565934065934065
0.22999999999999995,0.22999999999999995,0.0,0.6621621621621621
0.23399999999999999,0.23399999999999999,0.0,0.6675531914893617
0.23800000000000002,0.23800000000000002,0.0,0.6727748691099475
0.242,0.242,0.0,0.6778350515463918
0.24599999999999997,0.24599999999999997,0.0,0.6827411167512689
0.25,0.25,0.0,0.6875
0.254,0.254,0.0,0.6921182266009852
0.258,0.258,0.0,0.6966019417475728
0.262,0.262,0.0,0.7009569377990431
0.266,0.266,0.0,0.7051886792452831
0.27,0.27,0.0,0.7093023255813954
0.274,0.274,0.0,0.713302752293578
0.27799999999999997,0.27799999999999997,0.0,0.7171945701357466
0.282,0.282,0.0,0.7209821428571428
0.286,0.286,0.0,0.724669603524229
0.29,0.29,0.0,0.7282608695652174
0.294,0.294,0.0,0.7317596566523605
0.298,0.298,0.0,0.7351694915254238
0.302,0.302,0.0,0.7384937238493724
0.306,0.306,0.0,0.7417355371900827
0.31,0.31,0.0,0.7448979591836735
0.314,0.314,0.0,0.7479838709677419
0.318,0.318,0.0,0.750996015936255
0.322,0.322,0.0,0.7539370078740157
0.32599999999999996,0.32599999999999996,0.0,0.7568093385214008
0.32999999999999996,0.32999999999999996,0.0,0.7596153846153846
0.33399999999999996,0.33399999999999996,0.0,0.7623574144486691
0.338,0.338,0.0,0.7650375939849624
0.34199999999999997,0.34199999999999997,0.0,0.7676579925650557
0.346,0.346,0.0,0.770220588235294
0.35,0.35,0.0,0.7727272727272727
0.35400000000000004,0.35400000000000004,0.0,0.775179856115108
0.358,0.358,0.0,0.7775800711743772
0.362,0.362,0.0,0.7799295774647887
0.366,0.366,0.0,0.7822299651567944
0.37000000000000005,0.37000000000000005,0.0,0.7844827586206897
0.374,0.374,0.0,0.7866894197952218
0.378,0.378,0.0,0.7888513513513513
0.382,0.382,0.0,0.7909698996655519
0.38600000000000007,0.38600000000000007,0.0,0.793046357615894
0.39,0.39,0.0,0.7950819672131147
0.394,0.394,0.0,0.797077922077922
0.398,0.398,0.0,0.7990353697749196
0.40199999999999997,0.40199999999999997,0.0,0.8009554140127388
0.40599999999999997,0.40599999999999997,0.0,0.8028391167192429
0.41,0.41,0.0,0.8046875
0.4139999999999999,0.4139999999999999,0.0,0.8065015479876161
0.418,0.418,0.0,0.808282208588957
0.422,0.422,0.0,0.8100303951367781
0.426,0.426,0.0,0.8117469879518072
0.42999999999999994,0.42999999999999994,0.0,0.8134328358208955
0.434,0.434,0.0,0.8150887573964497
0.438,0.438,0.0,0.8167155425219942
0.442,0.442,0.0,0.8183139534883721
0.44599999999999995,0.44599999999999995,0.0,0.8198847262247838
0.45,0.45,0.0,0.8214285714285714
0.454,0.454,0.0,0.8229461756373938
0.458,0.458,0.0,0.824438202247191
0.46199999999999997,0.46199999999999997,0.0,0.8259052924791086
0.466,0.466,0.0,0.8273480662983426
0.47000000000000003,0.47000000000000003,0.0,0.8287671232876712
0.47400000000000003,0.47400000000000003,0.0,0.8301630434782609
0.478,0.478,0.0,0.8315363881401617
0.48200000000000004,0.48200000000000004,0.0,0.8328877005347594
0.48600000000000004,0.48600000000000004,0.0,0.8342175066312998
0.4900000000000001,0.4900000000000001,0.0,0.8355263157894737
0.494,0.494,0.0,0.8368146214099217
0.49800000000000005,0.49800000000000005,0.0,0.8380829015544041
0.502,0.502,0.0,0.8393316195372751
0.506,0.506,0.0,0.840561224489796
0.5099999999999999,0.5099999999999999,0.0,0.8417721518987341
0.5139999999999999,0.5139999999999999,0.0,0.842964824120603
0.518,0.518,0.0,0.844139650872818
0.522,0.522,0.0,0.8452970297029703
0.526,0.526,0.0,0.8464373464373465
0.5299999999999999,0.5299999999999999,0.0,0.8475609756097561
0.534,0.534,0.0,0.8486682808716707
0.538,0.538,0.0,0.8497596153846154
0.5419999999999999,0.5419999999999999,0.0,0.850835322195704
0.5459999999999999,0.5459999999999999,0.0,0.8518957345971564
0.55,0.55,0.0,0.8529411764705882
0.554,0.554,0.0,0.8539719626168224
0.558,0.558,0.0,0.8549883990719258
0.5619999999999999,0.5619999999999999,0.0,0.8559907834101382
0.5660000000000001,0.5660000000000001,0.0,0.856979405034325
0.5700000000000001,0.5700000000000001,0.0,0.8579545454545455
0.574,0.574,0.0,0.8589164785553047
0.578,0.578,0.0,0.8598654708520179
0.5820000000000001,0.5820000000000001,0.0,0.8608017817371938
0.5860000000000001,0.5860000000000001,0.0,0.8617256637168141
0.5900000000000001,0.5900000000000001,0.0,0.8626373626373627
0.594,0.594,0.0,0.8635371179039302
0.5980000000000001,0.5980000000000001,0.0,0.8644251626898048
0.602,0.602,0.0,0.865301724137931
0.606,0.606,0.0,0.8661670235546038
0.6099999999999999,0.6099999999999999,0.0,0.8670212765957447
0.614,0.614,0.0,0.8678646934460889
0.618,0.618,0.0,0.8686974789915967
0.622,0.622,0.0,0.8695198329853863
0.626,0.626,0.0,0.8703319502074689
0.63,0.63,0.0,0.8711340206185567
0.634,0.634,0.0,0.8719262295081968
0.638,0.638,0.0,0.8727087576374746
0.6419999999999999,0.6419999999999999,0.0,0.8734817813765182
0.646,0.646,0.0,0.8742454728370221
0.65,0.65,0.0,0.8750000000000001
0.654,0.654,0.0,0.8757455268389663
0.658,0.658,0.0,0.8764822134387353
0.662,0.662,0.0,0.8772102161100197
0.666,0.666,0.0,0.8779296875000001
0.67,0.67,0.0,0.8786407766990293
0.6739999999999999,0.6739999999999999,0.0,0.8793436293436294
0.678,0.678,0.0,0.880038387715931
0.682,0.682,0.0,0.8807251908396948
0.686,0.686,0.0,0.8814041745730551
0.6900000000000001,0.6900000000000001,0.0,0.8820754716981133
0.6940000000000001,0.6940000000000001,0.0,0.8827392120075048
0.6980000000000001,0.6980000000000001,0.0,0.8833955223880599
0.702,0.702,0.0,0.8840445269016698
0.706,0.706,0.0,0.8846863468634687
0.71,0.71,0.0,0.8853211009174313
0.714,0.714,0.0,0.8859489051094891
0.718,0.718,0.0,0.8865698729582578
0.722,0.722,0.0,0.8871841155234658
0.726,0.726,0.0,0.8877917414721724
0.73,0.73,0.0,0.8883928571428572
0.734,0.734,0.0,0.8889875666074603
0.738,0.738,0.0,0.889575971731449
0.742,0.742,0.0,0.8901581722319861
0.746,0.746,0.0,0.890734265734266
0.75,0.75,0.0,0.8913043478260871


==> reduction21_quiver.csv <==
x,y,u,v,c
-0.05,-0.05,0.02439945383994992,0.010760007594015185,0.043990055694440755
-0.05,-0.002083333333333333,0.02666094633014607,0.000552315029835546,0.03522630648728068
-0.05,0.04583333333333334,0.023616030555633796,-0.012385241697539948,0.03408701551700697
-0.05,0.09375,0.016501822073342973,-0.020947576933164413,0.040652076501115395
-0.05,0.14166666666666666,0.010388879437807311,-0.024559769851075875,0.051657801005335
-0.05,0.18958333333333335,0.006235525602979383,-0.025927385744916508,0.06454949039222646
-0.05,0.23750000000000002,0.0034342259463879103,-0.02644460631698395,0.07813502591917805
-0.05,0.2854166666666667,0.0014601202161357637,-0.02662666257842959,0.09188741117614349
-0.05,0.33333333333333337,-1.7529837230923525e-18,-0.02666666666666667,0.10555555555555557
-0.05,0.38125000000000003,-0.0011273681553592852,-0.026642825528712097,0.11900874264441946
-0.05,0.4291666666666667,-0.002030159527644488,-0.02658927534558671,0.1321735211836628
-0.05,0.4770833333333333,-0.002775746952054914,-0.026521808761267945,0.14500601349918638
-0.05,0.525,-0.00340786760578788,-0.026448015984049403,0.1574787312028199
-0.05,0.5729166666666666,-0.003955995731201846,-0.026371598527313887,0.16957382639276303
-0.05,0.6208333333333333,-0.0044406585903067125,-0.026294327570703276,0.18127941692189395
-0.05,0.66875,-0.0048765718059565364,-0.02621698225449415,0.1925874782607553
-0.05,0.7166666666666667,-0.0052745576061027765,-0.026139819302570064,0.20349257956562347
-0.05,0.7645833333333335,-0.005642758115533903,-0.02606281627070811,0.21399109713313494
-0.05,0.8125000000000001,-0.005987426006045645,-0.02598580075605213,0.2240807093585716
-0.05,0.8604166666666667,-0.006313453669769648,-0.025908520101904378,0.23376006390923293
-0.05,0.9083333333333334,-0.006624735962518457,-0.02583067913427802,0.2430285537580797
-0.05,0.9562500000000002,-0.006924424264892578,-0.02575196030811787,0.25188616409738807
-0.05,1.0041666666666667,-0.007215107910541611,-0.025672033985454895,0.26033336668312346
-0.05,1.0520833333333333,-0.007498946046316143,-0.025590563090826093,0.26837104675378226
-0.05,1.1,-0.0077777650149675895,-0.025507204521135935,0.27600045289817915
-0.01666666666666667,-0.05,0.019473252814720267,0.018218219889031433,0.018296701618692283
-0.01666666666666667,-0.002083333333333333,0.026640450969823093,0.0011821519511310903,0.011748818648567057
-0.01666666666666667,0.04583333333333334,0.0176463159031655,-0.01999296491661003,0.01528315369081161
-0.01666666666666667,0.09375,0.009081825995443302,-0.02507252575429132,0.024927684036500683
-0.01666666666666667,0.14166666666666666,0.005075018200770896,-0.02617929146048371,0.03607601244174368
-0.01666666666666667,0.18958333333333335,0.0029314137418984245,-0.026505054698772464,0.04768482477221313
-0.01666666666666667,0.23750000000000002,0.0016219427937436935,-0.026617295367578845,0.05948513218446343
-0.01666666666666667,0.2854166666666667,0.0007449916106102806,-0.026656258150971442,0.07138202845279822
-0.01666666666666667,0.33333333333333337,0.00011851734798259027,-0.02666640329608285,0.08333415637453645
-0.01666666666666667,0.38125000000000003,-0.00035066791588769276,-0.026664360917222043,0.09532074196554433
-0.01666666666666667,0.4291666666666667,-0.0007148814183389284,-0.02665708265487476,0.10733024120281602
-0.01666666666666667,0.4770833333333333,-0.001005656423346545,-0.02664769720387285,0.11935573761673142
-0.01666666666666667,0.525,-0.0012430915919745072,-0.026637676970882304,0.131392838941093
-0.01666666666666667,0.5729166666666666,-0.0014405869023032868,-0.026627726536225797,0.14343862361844018
-0.01666666666666667,0.6208333333333333,-0.0016074123475202915,-0.02661817680939381,0.15549107358202818
-0.01666666666666667,0.66875,-0.0017501816035177483,-0.026609170890236684,0.1675487504561506
-0.01666666666666667,0.7166666666666667,-0.0018737380029552365,-0.026600755948043894,0.1796106015599574
-0.01666666666666667,0.7645833333333335,-0.001981708708132511,-0.026592930295610957,0.1916758388624625
-0.01666666666666667,0.8125000000000001,-0.0020768633052043284,-0.026585668130077286,0.20374386079613346
-0.01666666666666667,0.8604166666666667,-0.0021613527599226605,-0.026578932735500986,0.21581420022367917
-0.01666666666666667,0.9083333333333334,-0.0022368727908653793,-0.026572683553389886,0.22788648889709323
-0.01666666666666667,0.9562500000000002,-0.002304778123282477,-0.026566879924325885,0.23996043261981817
-0.01666666666666667,1.0041666666666667,-0.002366164013179119,-0.0265614829965092,0.2520357935332244
-0.01666666666666667,1.0520833333333333,-0.002421925471572697,-0.02655645661833029,0.2641123772532075
-0.01666666666666667,1.1,-0.002472800989026282,-0.026551767669588063,0.27619002337583753
0.016666666666666663,-0.05,-0.023416151062231404,0.012759113626810847,0.01515256772438174
0.016666666666666663,-0.002083333333333333,-0.02665724259591343,0.0007088923005151551,0.011739102333615132
0.016666666666666663,0.04583333333333334,-0.02187645226648986,-0.015248998240641964,0.01239000636000016
0.016666666666666663,0.09375,-0.013295401806322093,-0.023115869049628188,0.01723653560870162
0.016666666666666663,0.14166666666666666,-0.007708985922887035,-0.025528075664880048,0.024294239539504252
0.016666666666666663,0.18958333333333335,-0.004474924259737438,-0.02628851772125474,0.03249244593391899
0.016666666666666663,0.23750000000000002,-0.002497562793028547,-0.026549449922851333,0.041447814168064145
0.016666666666666663,0.2854166666666667,-0.0012082807854334238,-0.026639278681200505,0.05101115834348575
0.016666666666666663,0.33333333333333337,-0.000323208580590654,-0.026664707898729056,0.06111560028404828
0.016666666666666663,0.38125000000000003,0.0003085238282846665,-0.02666488185157571,0.071727457009289
0.016666666666666663,0.4291666666666667,0.0007728328046204809,-0.026655465491474982,0.0828281942695837
0.016666666666666663,0.4770833333333333,0.0011216876663232632,-0.02664306528705602,0.09440690569015919
0.016666666666666663,0.525,0.0013881473907150076,-0.02663051178503264,0.10645683503511856
0.016666666666666663,0.5729166666666666,0.0015941389528269308,-0.02661897503868605,0.1189736274186327
0.016666666666666663,0.6208333333333333,0.0017547215616180597,-0.02660887189176392,0.13195438805860066
0.016666666666666663,0.66875,0.001880545336061246,-0.026600275569063747,0.14539714660568062
0.016666666666666663,0.7166666666666667,0.001979331936234497,-0.026593107306167013,0.15930053782447184
0.016666666666666663,0.7645833333333335,0.0020568003338006517,-0.026587227826495727,0.17366360368322997
0.016666666666666663,0.8125000000000001,0.0021172648368387443,-0.026582481086644218,0.18848566656872529
0.016666666666666663,0.8604166666666667,0.002164032558642734,-0.026578714682923353,0.2037662457352406
0.016666666666666663,0.9083333333333334,0.0021996742863360456,-0.026575788683407743,0.21950500088678845
0.016666666666666663,0.9562500000000002,0.0022262132059618946,-0.026573578717830088,0.2357016932686383
0.016666666666666663,1.0041666666666667,0.0022452590101423183,-0.026571976273670084,0.2523561583372468
0.016666666666666663,1.0520833333333333,0.0022581048878921135,-0.026570887704899678,0.2694682862535212
0.016666666666666663,1.1,0.0022657987889348466,-0.026570232723090188,0.2870380077641889
0.049999999999999996,-0.05,-0.026632976679929993,0.0013400239838958481,0.039800282662312836
0.049999999999999996,-0.002083333333333333,-0.026666551827249866,7.826081847298832e-5,0.035198068246377785
0.049999999999999996,0.04583333333333334,-0.026562872822140045,-0.0023505102735204373,0.030765581256748362
0.049999999999999996,0.09375,-0.02588860164512995,-0.006394639627913832,0.026877980621414926
0.049999999999999996,0.14166666666666666,-0.02370598817137608,-0.01221217572464828,0.02423203961343659
0.049999999999999996,0.18958333333333335,-0.01903573506281729,-0.01867490031377248,0.02380026587155617
0.049999999999999996,0.23750000000000002,-0.012618077372689173,-0.02349245058583588,0.02628503985754065
0.049999999999999996,0.2854166666666667,-0.006661905597425198,-0.025821117809306904,0.031564208574052635
0.049999999999999996,0.33333333333333337,-0.0022773637692382834,-0.026569243974446693,0.03903148460055622
0.049999999999999996,0.38125000000000003,0.0006749987158587367,-0.02665812236157491,0.04814823974687608
0.049999999999999996,0.4291666666666667,0.002626983263368962,-0.026536956683935905,0.058580079681031134
0.049999999999999996,0.4770833333333333,0.003924708619910742,-0.02637627292397297,0.0701396726323184
0.049999999999999996,0.525,0.004795097900417975,-0.026232006161110103,0.08272337184858944
0.049999999999999996,0.5729166666666666,0.005381108594731571,-0.026118092989397542,0.0962730163191211
0.049999999999999996,0.6208333333333333,0.005773481273619876,-0.026034170336199917,0.11075543751500266
0.049999999999999996,0.66875,0.006031104899879726,-0.025975697965555378,0.12615156691247498
0.049999999999999996,0.7166666666666667,0.006193183849358803,-0.025937532359867094,0.14245051393292016
0.049999999999999996,0.7645833333333335,0.006286468630512554,-0.025915081000619945,0.15964624499037453
0.049999999999999996,0.8125000000000001,0.006329624468531303,-0.025904574213804037,0.17773566277006006
0.049999999999999996,0.8604166666666667,0.006335934101091214,-0.025903031679279178,0.19671746407119794
0.049999999999999996,0.9083333333333334,0.006315012957507585,-0.025908140081017442,0.21659144438519312
0.049999999999999996,0.9562500000000002,0.006273924834605647,-0.02591812065487831,0.23735806627021375
0.049999999999999996,1.0041666666666667,0.006217924583340861,-0.02593161246407551,0.25901818749467875
0.049999999999999996,1.0520833333333333,0.006150963099502958,-0.025947577229091433,0.28157288808713515
0.049999999999999996,1.1,0.006076037372299599,-0.025965224454287505,0.3050233597611829
0.08333333333333333,-0.05,-0.026634367327897205,-0.0013120930431006217,0.06605222634354023
0.08333333333333333,-0.002083333333333333,-0.026666623551978314,-4.795256183865863e-5,0.0586517151985112
0.08333333333333333,0.04583333333333334,-0.026652708872102828,0.0008626823807419074,0.0513579001317411
0.08333333333333333,0.09375,-0.026637762536481407,0.0012412566862413704,0.04405817153388191
0.08333333333333333,0.14166666666666666,-0.026655492052871172,0.0007719161420989224,0.03670519605444718
0.08333333333333333,0.18958333333333335,-0.02664044508417106,-0.0011822845801147679,0.029398120409445408
0.08333333333333333,0.23750000000000002,-0.025994383629988304,-0.005950053008848519,0.022618846106612897
0.08333333333333333,0.2854166666666667,-0.02194487242730755,-0.01515036914600789,0.017896978662383288
0.08333333333333333,0.33333333333333337,-0.01083035909475859,-0.024368307963206864,0.018238625558881675
0.08333333333333333,0.38125000000000003,-9.43162320708427e-5,-0.02666649987455195,0.024543122259972395
0.08333333333333333,0.4291666666666667,0.005581252191647432,-0.026076056739552125,0.034562357683206965
0.08333333333333333,0.4770833333333333,0.008301690182198826,-0.025341528194445864,0.04675159822066725
0.08333333333333333,0.525,0.009637323225020148,-0.024864293920551988,0.060528563763317576
0.08333333333333333,0.5729166666666666,0.010287078745421889,-0.0246025836447435,0.07568226140608976
0.08333333333333333,0.6208333333333333,0.010569024976856552,-0.024482786241555386,0.09213389449178724
0.08333333333333333,0.66875,0.010641055567328472,-0.024451565338933598,0.10985578207773274
0.08333333333333333,0.7166666666666667,0.010588180755227211,-0.024474507950227462,0.128841541564231
0.08333333333333333,0.7645833333333335,0.010459266025496315,-0.024529876993556445,0.14909397814775596
0.08333333333333333,0.8125000000000001,0.01028385918445201,-0.024603929592353194,0.17061976424982797
0.08333333333333333,0.8604166666666667,0.010080526083954343,-0.02468793440087338,0.19342697620871288
0.08333333333333333,0.9083333333333334,0.009861268030154673,-0.024776329509202135,0.2175239251012851
0.08333333333333333,0.9562500000000002,0.009633999675433819,-0.024865581862583714,0.24291860666607262
0.08333333333333333,1.0041666666666667,0.009404006833715279,-0.024953472034619704,0.26961845859896993
0.08333333333333333,1.0520833333333333,0.009174839120934255,-0.025038638905022084,0.2976302734630563
0.08333333333333333,1.1,0.008948875161611306,-0.0251202855169484,0.32696019031280055
0.11666666666666667,-0.05,-0.026553506917127233,-0.0024540540974451637,0.09236416870461092
0.11666666666666667,-0.002083333333333333,-0.02666647132204117,-0.00010207027905900356,0.08209666620765912
0.11666666666666667,0.04583333333333334,-0.02657405357027124,0.0022205377626749933,0.07247160063248143
0.11666666666666667,0.09375,-0.02629307375647068,0.004448076387372861,0.06322957959948908
0.11666666666666667,0.14166666666666666,-0.025858206876562845,0.006516459793476001,0.05410799786497468
0.11666666666666667,0.18958333333333335,-0.025322441369821164,0.008359729312787641,0.04485237376408201
0.11666666666666667,0.23750000000000002,-0.02476553696114345,0.009888341121611292,0.035226670383775416
0.11666666666666667,0.2854166666666667,-0.024337874267015176,0.010898577305046363,0.02502450309318804
0.11666666666666667,0.33333333333333337,-0.02451053413381487,0.010504514628777823,0.014103283529377604
0.11666666666666667,0.38125000000000003,-0.025479681566938413,-0.007867460731298893,0.0032306061046549137
0.11666666666666667,0.4291666666666667,0.01572503691274444,-0.021536813255538436,0.011513447231994562
0.11666666666666667,0.4770833333333333,0.017334996224986677,-0.020263489753515038,0.02563678552212983
0.11666666666666667,0.525,0.017182767127050497,-0.020392734612323674,0.0411911406669498
0.11666666666666667,0.5729166666666666,0.01669571557674382,-0.020793368954827522,0.05816713700258451
0.11666666666666667,0.6208333333333333,0.01611282858976744,-0.021248243832088433,0.07661635360680791
0.11666666666666667,0.66875,0.015507527962321823,-0.021693955093733317,0.09658988679625155
0.11666666666666667,0.7166666666666667,0.01490900777227917,-0.022109558981518163,0.11813224560630779
0.11666666666666667,0.7645833333333335,0.014330282698111553,-0.022488977497950317,0.141281146232998
0.11666666666666667,0.8125000000000001,0.013777239189248097,-0.02283196862807405,0.16606831975077516
0.11666666666666667,0.8604166666666667,0.013252240350489415,-0.02314064037151892,0.1925204413002972
0.11666666666666667,0.9083333333333334,0.012755785646745682,-0.02341796412255745,0.2206599762628333
0.11666666666666667,0.9562500000000002,0.012287357447403079,-0.023667107091295696,0.2505059015928686
0.11666666666666667,1.0041666666666667,0.011845884893491945,-0.02389113061789355,0.2820743053920924
0.11666666666666667,1.0520833333333333,0.011430010628644896,-0.024092861352279765,0.3153788800146247
0.11666666666666667,1.1,0.011038248757619284,-0.024274846559268454,0.35043132593638215
0.15,-0.05,-0.02648669326446282,-0.0030929259650646617,0.11855009489663008
0.15,-0.002083333333333333,-0.02666633919199428,-0.00013215600107900304,0.10553254597134694
0.15,0.04583333333333334,-0.02650231915203848,0.002956043077258143,0.0938911541687452
0.15,0.09375,-0.025960494619860643,0.006096214415790976,0.08329964554471991
0.15,0.14166666666666666,-0.02502166462734399,0.009221030874464844,0.07340305667191839
0.15,0.18958333333333335,-0.02366532429511468,0.012290790744218452,0.063841649262555
0.15,0.23750000000000002,-0.021831027563361347,0.015313959208476046,0.05428054160807189
0.15,0.2854166666666667,-0.01932881892683615,0.018371387264022602,0.044450034423665616
0.15,0.33333333333333337,-0.015581459355868688,0.021640915772039852,0.03422871511277636
0.15,0.38125000000000003,-0.00866867220609329,0.025218351121641887,0.02393676852311315
0.15,0.4291666666666667,0.007473290629237106,0.025598067080974455,0.015834167196761815
0.15,0.4770833333333333,0.02533697002337629,0.008315591448937502,0.017530378188744394
0.15,0.525,0.026003542821105594,-0.005909896095705828,0.029611349703281005
0.15,0.5729166666666666,0.023772032186525238,-0.012083112050871633,0.04609758748158213
0.15,0.6208333333333333,0.021809619554275333,-0.015344432410776295,0.06518530335335344
0.15,0.66875,0.020207763661593502,-0.017399925255824872,0.0864766645762621
0.15,0.7166666666666667,0.018869659154444444,-0.018842692867692825,0.10987656514426193
0.15,0.7645833333333335,0.017722906098435867,-0.01992510252262547,0.13537095176949596
0.15,0.8125000000000001,0.016720818442195737,-0.020773188049363976,0.1629704915115483
0.15,0.8604166666666667,0.01583260699680592,-0.021457857926545306,0.19269305010531812
0.15,0.9083333333333334,0.015036974549815344,-0.02202272706772067,0.2245575834075036
0.15,0.9562500000000002,0.014318478299812613,-0.022496495066763322,0.2585819472204987
0.15,1.0041666666666667,0.013665457002956684,-0.02289904792805704,0.2947821893158608
0.15,1.0520833333333333,0.013068808488029542,-0.023244727484191294,0.3331724288908888
0.15,1.1,0.012521237736338313,-0.02354420770935409,0.37376496625553346
0.18333333333333335,-0.05,-0.026435332473460655,-0.0035048977344150226,0.1445596148759619
0.18333333333333335,-0.002083333333333333,-0.02666623734044745,-0.00015131825414424743,0.12895925213548165
0.18333333333333335,0.04583333333333334,-0.02644761421460867,0.0034109842371873663,0.11555804403003903
0.18333333333333335,0.09375,-0.025714277132878143,0.007063077420264584,0.10397380013038147
0.18333333333333335,0.14166666666666666,-0.024435544211888996,0.010677794256302633,0.09375635895214966
0.18333333333333335,0.18958333333333335,-0.02260451381024877,0.014147334254670872,0.08442403201194362
0.18333333333333335,0.23750000000000002,-0.020204978491371445,0.017403159347495742,0.07551310888018563
0.18333333333333335,0.2854166666666667,-0.017154507131490707,0.020416512831204686,0.06663655651477067
0.18333333333333335,0.33333333333333337,-0.013211889309181568,0.0231637020355781,0.05756132293902812
0.18333333333333335,0.38125000000000003,-0.007815370536311131,0.025495707373816304,0.048349642363690826
0.18333333333333335,0.4291666666666667,0.00011973017502659602,0.02666639787815931,0.039698316808591164
0.18333333333333335,0.4770833333333333,0.011493092703308705,0.02406283298417423,0.03370516128338162
0.18333333333333335,0.525,0.022497639672856208,0.01431667979181757,0.03422581262731394
0.18333333333333335,0.5729166666666666,0.026575630101389042,0.0022015893861607556,0.043371444153637535
0.18333333333333335,0.6208333333333333,0.02591476967129848,-0.006287751903077895,0.059242159318922585
0.18333333333333335,0.66875,0.024072933547043446,-0.011471921441098765,0.07966915900060369
0.18333333333333335,0.7166666666666667,0.02220925515683711,-0.014760084569189149,0.1035826645655106
0.18333333333333335,0.7645833333333335,0.020555957246704528,-0.016987163765112966,0.13052747929706698
0.18333333333333335,0.8125000000000001,0.019124274421379293,-0.01858422016031044,0.16030625126951265
0.18333333333333335,0.8604166666666667,0.01788285731427843,-0.019781671450822085,0.19283071697818363
0.18333333333333335,0.9083333333333334,0.016798046584592444,-0.020710788059679748,0.2280614972121139
0.18333333333333335,0.9562500000000002,0.015841698451043183,-0.02145114685272858,0.2659822824006377
0.18333333333333335,1.0041666666666667,0.014991566132600543,-0.022053663097158616,0.3065880193735263
0.18333333333333335,1.0520833333333333,0.014230220085423137,-0.022552426641750355,0.3498792003780391
0.18333333333333335,1.1,0.013543917600835157,-0.022971142921781207,0.395858985523574
0.21666666666666667,-0.05,-0.026395163740043637,-0.00379558193791107,0.17037352301833467
0.21666666666666667,-0.002083333333333333,-0.026666158672927053,-0.0001645987283923962,0.15237674533381856
0.21666666666666667,0.04583333333333334,-0.02640646167742482,0.003716166410402746,0.1374499902930019
0.21666666666666667,0.09375,-0.025537218272325055,0.007678645324713125,0.12514414448956215
0.21666666666666667,0.14166666666666666,-0.024042098709484143,0.011536403285016181,0.11488592567596873
0.21666666666666667,0.18958333333333335,-0.02195975579649976,0.01512878833447036,0.10602869262790209
0.21666666666666667,0.23750000000000002,-0.019347665666985765,0.018351537928730975,0.09792548942286948
0.21666666666666667,0.2854166666666667,-0.016231019894669813,0.021158097841959798,0.09000636258280637
0.21666666666666667,0.33333333333333337,-0.012549019607843133,0.023529411764705885,0.08185185185185186
0.21666666666666667,0.38125000000000003,-0.008098370977743127,0.025407233194859272,0.0732771970507214
0.21666666666666667,0.4291666666666667,-0.0024767994098407378,0.02655139498773132,0.06447488536625555
0.21666666666666667,0.4770833333333333,0.004866923378685153,0.026218775103675592,0.056307278449610275
0.21666666666666667,0.525,0.013933192981801837,0.022737133602171125,0.050797959857600994
0.21666666666666667,0.5729166666666666,0.022304849588131448,0.01461522480025345,0.051177764780194625
0.21666666666666667,0.6208333333333333,0.026323377459709224,0.00426508033040216,0.05984212762937937
0.21666666666666667,0.66875,0.026328076234166463,-0.004235978389820967,0.07630566941592132
0.21666666666666667,0.7166666666666667,0.024723193734664896,-0.009993738172942978,0.09880260922591626
0.21666666666666667,0.7645833333333335,0.02282635424121061,-0.013786539201912775,0.12601445622406138
0.21666666666666667,0.8125000000000001,0.021054544630855262,-0.016365123326710224,0.15721950976484853
0.21666666666666667,0.8604166666666667,0.019495008234477515,-0.01819493789626019,0.19204504599619426
0.21666666666666667,0.9083333333333334,0.01814041691277876,-0.019545751081544077,0.23029538632294422
0.21666666666666667,0.9562500000000002,0.01696208505411219,-0.020576656232929952,0.2718645068797679
0.21666666666666667,1.0041666666666667,0.01593062709765152,-0.021385187195502454,0.31669333704596414
0.21666666666666667,1.0520833333333333,0.015020925336435792,-0.0220336767959488,0.3647483694896919
0.21666666666666667,1.1,0.014212603914497668,-0.022563532548799108,0.4160105092748987
0.25,-0.05,-0.026362838953719724,-0.004013954834243779,0.19598293930850205
0.25,-0.002083333333333333,-0.02666609669833305,-0.0001743501828572492,0.175785007195786
0.25,0.04583333333333334,-0.026375158506560945,0.003932190847974851,0.15955670303503544
0.25,0.09375,-0.02540948916706349,0.008091289846495079,0.14676275631312258
0.25,0.14166666666666666,-0.023778874246144922,0.012069641697131568,0.13667594043174253
0.25,0.18958333333333335,-0.021571313123357163,0.0156776771635721,0.12844991482382717
0.25,0.23750000000000002,-0.018904239313854664,0.01880799955007504,0.12122501353371751
0.25,0.2854166666666667,-0.015867015576122627,0.021432427016513857,0.11423068133414627
0.25,0.33333333333333337,-0.012477005877840869,0.02356767776925498,0.10686324478706304
0.25,0.38125000000000003,-0.008650158931879212,0.025224707363304368,0.09874577720401513
0.25,0.4291666666666667,-0.004175838223083947,0.026337681869248522,0.08980232948848622
0.25,0.4770833333333333,0.001295541301358258,0.02663517756365792,0.08040397211378543
0.25,0.525,0.008139164855060471,0.025394194347788626,0.07166992482903828
0.25,0.5729166666666666,0.01611774137873725,0.021244517503564354,0.06592114707844023
0.25,0.6208333333333333,0.023140139321637103,0.013253115229497382,0.06662305032991471
0.25,0.66875,0.026436064529926664,0.003499371840868661,0.07644229083514567
0.25,0.7166666666666667,0.026252314931838435,-0.004682635137471626,0.09522969713303399
0.25,0.7645833333333335,0.02456829639960168,-0.01036869920155996,0.12126061238478747
0.25,0.8125000000000001,0.02259797908796378,-0.014157770031013456,0.1530372835496306
0.25,0.8604166666666667,0.02076134370747543,-0.01673552265605056,0.18965535446447265
0.25,0.9083333333333334,0.019151743246403254,-0.01855591123429293,0.23061434198665598
0.25,0.9562500000000002,0.017761922461550093,-0.019890329850985215,0.2756364545522328
0.25,1.0041666666666667,0.016560728781816577,-0.020901037613626345,0.3245630111340068
0.25,1.0520833333333333,0.015515930819444088,-0.02168794600503552,0.37730038466853727
0.25,1.1,0.014599940819603596,-0.022314856915857287,0.43379171269170197
0.2833333333333333,-0.05,-0.02633609990921948,-0.004185803708097265,0.22138321127530852
0.2833333333333333,-0.002083333333333333,-0.02666604682475346,-0.00018181818161899864,0.1991840279959854
0.2833333333333333,0.04583333333333334,-0.026351004762014515,0.004090923996287323,0.18187279412988672
0.2833333333333333,0.09375,-0.025316774917110797,0.008376874053455783,0.16880551038207925
0.2833333333333333,0.14166666666666666,-0.023603683715544263,0.01240875602821095,0.1590722619093574
0.2833333333333333,0.18958333333333335,-0.021343846023202138,0.0159859734783012,0.15160208715059031
0.2833333333333333,0.23750000000000002,-0.0186970086887559,0.019014020542844103,0.14530943944448851
0.2833333333333333,0.2854166666666667,-0.015787031527928402,0.02149141099712408,0.13922390000153798
0.2833333333333333,0.33333333333333337,-0.012664869363288344,0.023467257937857835,0.1325724172525588
0.2833333333333333,0.38125000000000003,-0.009293943638068444,0.024994673887920964,0.12482242606258077
0.2833333333333333,0.4291666666666667,-0.005540812323689189,0.026084679601343874,0.11571820196199425
0.2833333333333333,0.4770833333333333,-0.001160377530024377,0.026641408279198114,0.10535630280360922
0.2833333333333333,0.525,0.004203436184097055,0.02633329138860797,0.09436723891928808
0.2833333333333333,0.5729166666666666,0.010861689502338465,0.024354359204583922,0.08429502791034171
0.2833333333333333,0.6208333333333333,0.01836225463145231,0.019337495079787857,0.07812255094112314
0.2833333333333333,0.66875,0.02441428635834773,0.010726310303347898,0.08001159228059972
0.2833333333333333,0.7166666666666667,0.02664677157226794,0.0010298912012850967,0.09278218460000565
0.2833333333333333,0.7645833333333335,0.025809446009440185,-0.006706982018531387,0.11589808750659233
0.2833333333333333,0.8125000000000001,0.023836912366006234,-0.011954610824550087,0.1472583836063875
0.2833333333333333,0.8604166666666667,0.021761249071389432,-0.015412953966195573,0.18515044449212545
0.2833333333333333,0.9083333333333334,0.01989930780206864,-0.017751863567232632,0.22855190424690222
0.2833333333333333,0.9562500000000002,0.018299253947291046,-0.019397123912674896,0.27689349844748934
0.2833333333333333,1.0041666666666667,0.016934296044459507,-0.020599532242012542,0.32985511667362316
0.2833333333333333,1.0520833333333333,0.015764417188195178,-0.02150800459893125,0.38725084966596246
0.2833333333333333,1.1,0.014753147148084561,-0.0222138641469258,0.44896886320039714
0.31666666666666665,-0.05,-0.026313436112719125,-0.004325990181791934,0.24657167997196583
0.31666666666666665,-0.002083333333333333,-0.026666005904022825,-0.00018772383367865095,0.22257380210405933
0.31666666666666665,0.04583333333333334,-0.026332129821850323,0.004210706610099072,0.20439518300418905
0.31666666666666665,0.09375,-0.0252493307214014,0.008578018957335462,0.19125919494465857
0.31666666666666665,0.14166666666666666,-0.023489325750954304,0.012623893491180368,0.18204749190523034
0.31666666666666665,0.18958333333333335,-0.02122109869887139,0.016148562819144938,0.1754470428311843
0.31666666666666665,0.23750000000000002,-0.01863256172225415,0.01907717889986621,0.1701422076277796
0.31666666666666665,0.2854166666666667,-0.01586465306548723,0.021434175846596897,0.1649699711188933
0.31666666666666665,0.33333333333333337,-0.0129821099059135,0.02329325940056251,0.1590032395214842
0.31666666666666665,0.38125000000000003,-0.009969804545898239,0.024732854837800224,0.15157806722755063
0.31666666666666665,0.4291666666666667,-0.006733616792120465,0.025802509878071644,0.1423024068825071
0.31666666666666665,0.4770833333333333,-0.003091182751817016,0.026486896766249917,0.13108770393614788
0.31666666666666665,0.525,0.0012496543902177587,0.026637369896746952,0.11825491826746333
0.31666666666666665,0.5729166666666666,0.006686613409042944,0.025814730527919875,0.10480217145357189
0.31666666666666665,0.6208333333333333,0.01348749784070573,0.02300431509756527,0.09295760020919956
0.31666666666666665,0.66875,0.020803209074030334,0.016683452979922745,0.0868500264949375
0.31666666666666665,0.7166666666666667,0.025745039903884166,0.006950110175998862,0.09165855229704793
0.31666666666666665,0.7645833333333335,0.02652880109151284,-0.0027081033506973847,0.10979564826667208
0.31666666666666665,0.8125000000000001,0.024837984049423667,-0.009704929647951421,0.13953389831656485
0.31666666666666665,0.8604166666666667,0.02255827177966463,-0.014220952338922227,0.17814904471201393
0.31666666666666665,0.9083333333333334,0.020429943011123743,-0.017138510427494782,0.22377587605469607
0.31666666666666665,0.9562500000000002,0.01861010419437031,-0.01909908722912673,0.27537310746344396
0.31666666666666665,1.0041666666666667,0.01708229554134911,-0.02047696975016361,0.3323743015474317
0.31666666666666665,1.0520833333333333,0.015795444895815344,-0.021485228219741397,0.3944624489933739
0.31666666666666665,1.1,0.014700752455166171,-0.02224857272642533,0.461452821846528
0.35,-0.05,-0.026293817186420137,-0.004443679655221332,0.27154672710235345
0.35,-0.002083333333333333,-0.026665971755207216,-0.00019251353615291021,0.245954326034654
0.35,0.04583333333333334,-0.026317232369935713,0.004302835285938695,0.22712199133258718
0.35,0.09375,-0.02520049609578723,0.008720441940482361,0.21411615520677604
0.35,0.14166666666666666,-0.023418014620147067,0.012755692939299276,0.2055872166166668
0.35,0.18958333333333335,-0.02116866477880063,0.016217235972688964,0.19996799986150995
0.35,0.23750000000000002,-0.018658223475962344,0.01905208145668496,0.19571352392531693
0.35,0.2854166666666667,-0.016034650736248154,0.021307301257494995,0.1914776834419639
0.35,0.33333333333333337,-0.013367239630206485,0.023074401742618343,0.18619318256737513
0.35,0.38125000000000003,-0.010651537770203367,0.0244470009252882,0.1790821232720071
0.35,0.4291666666666667,-0.007817125005279695,0.025495169498611737,0.16964179416543212
0.35,0.4770833333333333,-0.004724050086961339,0.02624489401554123,0.15764486161518465
0.35,0.525,-0.001140647230863591,0.026642260320885583,0.14319355617921498
0.35,0.5729166666666666,0.003294514371213093,0.02646237491550941,0.12689443980225235
0.35,0.6208333333333333,0.009061631217182663,0.02507983155435642,0.11029409832407427
0.35,0.66875,0.016335731969074133,0.021077356858621544,0.09677150288252018
0.35,0.7166666666666667,0.023414532636353312,0.01276208339309287,0.09234530775408968
0.35,0.7645833333333335,0.02660776948336798,0.0017713594302294065,0.1031131569606424
0.35,0.8125000000000001,0.025644878735709527,-0.007311039990443527,0.12965551657571553
0.35,0.8604166666666667,0.02320170611817283,-0.013145034968270434,0.16836644982022225
0.35,0.9083333333333334,0.020771306393412178,-0.0167231558571373,0.2160565971527492
0.35,0.9562500000000002,0.01871047989272462,-0.019000764545013944,0.2709265981273823
0.35,1.0041666666666667,0.017017449363394336,-0.02053089204772703,0.332044799128962
0.35,1.0520833333333333,0.01562213198576408,-0.02161157336545579,0.39891766694350067
0.35,1.1,0.014457360946590166,-0.02240749485264073,0.4712708881312319
0.3833333333333333,-0.05,-0.02627652228265246,-0.004544830892385328,0.2963073211201213
0.3833333333333333,-0.002083333333333333,-0.026665942836197155,-0.00019647841554963454,0.26932559751480084
0.3833333333333333,0.04583333333333334,-0.026305390879868593,0.004374645330588232,0.25005201707215896
0.3833333333333333,0.09375,-0.02516563121458258,0.00882055081515537,0.23737179728079372
0.3833333333333333,0.14166666666666666,-0.02337781075263682,0.01282922739392398,0.22968387543448102
0.3833333333333333,0.18958333333333335,-0.02116462767612546,0.01622250432091468,0.22515875580194888
0.3833333333333333,0.23750000000000002,-0.018742406000489164,0.018969273270843537,0.22202572584265265
0.3833333333333333,0.2854166666666667,-0.01626027631254114,0.021135622189822678,0.21876573864129964
0.3833333333333333,0.33333333333333337,-0.013787638987436896,0.022825689962479148,0.21418361928709456
0.3833333333333333,0.38125000000000003,-0.01132579099042645,0.02414202911008696,0.2074010975010086
0.3833333333333333,0.4291666666666667,-0.008820421557189047,0.025165676519112022,0.19782235258219852
0.3833333333333333,0.4770833333333333,-0.0061626723082041195,0.025944798729857308,0.18510989192458088
0.3833333333333333,0.525,-0.0031717680024016498,0.026477367672222488,0.16920110999931404
0.3833333333333333,0.5729166666666666,0.00044835732848868984,0.02666289719473677,0.15041188650190346
0.3833333333333333,0.6208333333333333,0.005176134579111879,0.026159486652647324,0.12973835969925004
0.3833333333333333,0.66875,0.011636136006742006,0.02399398778743778,0.10962815726879054
0.3833333333333333,0.7166666666666667,0.019673633465202383,0.018001645963299583,0.09554681852462867
0.3833333333333333,0.7645833333333335,0.025765550201673624,0.006873684158887977,0.09640228930682875
0.3833333333333333,0.8125000000000001,0.026265638232344513,-0.004607315851850565,0.11756664489349158
0.3833333333333333,0.8604166666666667,0.023729643806611255,-0.01216614630532065,0.15558884622642039
0.3833333333333333,0.9083333333333334,0.02093163890353309,-0.016522033891843074,0.20524780019881844
0.3833333333333333,0.9562500000000002,0.018596410335793012,-0.019112420928127396,0.2635066493637261
0.3833333333333333,1.0041666666666667,0.016735758267625023,-0.020761153781009664,0.32889951133540785
0.3833333333333333,1.0520833333333333,0.015244281248059223,-0.02187973949436284,0.4007068326096824
0.3833333333333333,1.1,0.014026849853468259,-0.02267947517689439,0.4785531079833188
0.4166666666666667,-0.05,-0.02626103433932681,-0.004633485355519026,0.3208527819983012
0.4166666666666667,-0.002083333333333333,-0.026665918032251098,-0.00019981643670335855,0.2926876149989581
0.4166666666666667,0.04583333333333334,-0.026295939084787823,0.004431105816863248,0.2731844621386567
0.4166666666666667,0.09375,-0.025141431917468093,0.008889291999390503,0.26102331886038765
0.4166666666666667,0.14166666666666666,-0.023360477548125216,0.012860762023871241,0.25433375719530954
0.4166666666666667,0.18958333333333335,-0.021194501855617894,0.01618345458186604,0.2510186880364221
0.4166666666666667,0.23750000000000002,-0.01886519307952898,0.018847164274319973,0.24908698544798563
0.4166666666666667,0.2854166666666667,-0.01651942104750966,0.020933701043203187,0.24685684123174464
0.4166666666666667,0.33333333333333337,-0.014224518973972589,0.022556022944442245,0.24301631076466465
0.4166666666666667,0.38125000000000003,-0.011985085319944331,0.023821604500636938,0.2365980777316085
0.4166666666666667,0.4291666666666667,-0.00975868471125205,0.02481691326127177,0.22692670563340525
0.4166666666666667,0.4770833333333333,-0.007460446406560491,0.025601813422606413,0.21357491371155884
0.4166666666666667,0.525,-0.004951426320489008,0.0262029480880278,0.19635195180006346
0.4166666666666667,0.5729166666666666,-0.002002124310507911,0.026591401041622165,0.1753538704220205
0.4166666666666667,0.6208333333333333,0.0017867084397819707,0.026606743206606914,0.15115041849134447
0.4166666666666667,0.66875,0.007110803077639057,0.025701120417253216,0.12533094982003096
0.4166666666666667,0.7166666666666667,0.014823825160631028,0.022166761574893015,0.10202128415739935
0.4166666666666667,0.7645833333333335,0.02350756564411797,0.01258989549593625,0.09075749001916869
0.4166666666666667,0.8125000000000001,0.0266345026516745,-0.0013093431975823439,0.10342335524919018
0.4166666666666667,0.8604166666666667,0.02417231367278439,-0.011261010736858031,0.13965446794359007
0.4166666666666667,0.9083333333333334,0.020895541294880984,-0.0165676632361065,0.19128069112170273
0.4166666666666667,0.9562500000000002,0.018240870706109705,-0.01945203709111465,0.2531707849893787
0.4166666666666667,1.0041666666666667,0.01621623910453941,-0.021169428438564845,0.32308339172167155
0.4166666666666667,1.0520833333333333,0.014649819075063707,-0.022282143347959384,0.40002811476000116
0.4166666666666667,1.1,0.013404543495173686,-0.02305275091604271,0.4835286993410214
0.45,-0.05,-0.026246973814317544,-0.0047124809497376624,0.3451826509255643
0.45,-0.002083333333333333,-0.026665896520382065,-0.00020266690747854023,0.31604037739959145
0.45,0.04583333333333334,-0.026288385362539232,0.004475701748524397,0.29651878167868845
0.45,0.09375,-0.025125494382540452,0.008934239930964429,0.28506901758626396
0.45,0.14166666666666666,-0.023360188549208925,0.012861286951799163,0.27953541497511303
0.45,0.18958333333333335,-0.02124840558554861,0.016112615280677988,0.2775502367109835
0.45,0.23750000000000002,-0.01901351344020897,0.018697524375438163,0.27690831663262205
0.45,0.2854166666666667,-0.016798110462574227,0.02071073624954617,0.2757750647205884
0.45,0.33333333333333337,-0.014666415187080787,0.022271223061863424,0.27273194908074616
0.45,0.38125000000000003,-0.012625005769035713,0.023488727944333772,0.2667325513830008
0.45,0.4291666666666667,-0.010640651860818388,0.024451741023656645,0.257033125016614
0.45,0.4770833333333333,-0.008647538693378868,0.025225605754027523,0.2431327658134463
0.45,0.525,-0.0065408778630735185,0.025852041077862035,0.22474047532654187
0.45,0.5729166666666666,-0.004150430581857032,0.026341697688195748,0.20178629264659947
0.45,0.6208333333333333,-0.0011746498545302418,0.026640782811891306,0.17452009142075886
0.45,0.66875,0.0029720222770157783,0.026500531970057372,0.14384145210016888
0.45,0.7166666666666667,0.009432603078989198,0.024942676485601032,0.11237619044536237
0.45,0.7645833333333335,0.019249401718043655,0.018454583295444228,0.08792481058845161
0.45,0.8125000000000001,0.0264875629937702,0.003085468807517999,0.0877770446660886
0.45,0.8604166666666667,0.024555745927486928,-0.010398387041066534,0.12044024273314664
0.45,0.9083333333333334,0.020611359002762654,-0.016919899265963323,0.1741758027463796
0.45,0.9562500000000002,0.01758609241824601,-0.020045958808897656,0.240104504148918
0.45,1.0041666666666667,0.015418992612009788,-0.02175697078965495,0.3148714135979586
0.45,1.0520833333333333,0.013815540600062804,-0.022808812968655945,0.39719763119331386
0.45,1.1,0.0125788799617515,-0.023513461889287116,0.48652980381473054
0.48333333333333334,-0.05,-0.02623405625133998,-0.004783869115333426,0.3692966141159852
0.48333333333333334,-0.002083333333333333,-0.026665877681125754,-0.00020513070552893666,0.33938388392923907
0.48333333333333334,0.04583333333333334,-0.02628236003665797,0.004510949125693538,0.32005459599991165
0.48333333333333334,0.09375,-0.02511603515982594,0.008960797339606473,0.3095078925333446
0.48333333333333334,0.14166666666666666,-0.023372729715991195,0.012838481870312137,0.3052887782244579
0.48333333333333334,0.18958333333333335,-0.021319416219579838,0.016018539358113378,0.30475755149677364
0.48333333333333334,0.23750000000000002,-0.019178510227611845,0.018528244832160954,0.3055020439303257
0.48333333333333334,0.2854166666666667,-0.017087179452403012,0.020472894506456275,0.30554457956454406
0.48333333333333334,0.33333333333333337,-0.015106053553759933,0.02197540118273266,0.30336950899012716
0.48333333333333334,0.38125000000000003,-0.013242906934997519,0.02314598295648957,0.29786036074999994
0.48333333333333334,0.4291666666666667,-0.011471841030897385,0.024072971866243072,0.28821511872299
0.48333333333333334,0.4770833333333333,-0.00974239223591421,0.02482331373190754,0.27387308452945924
0.48333333333333334,0.525,-0.0079774913100318,0.025445446419929012,0.2544659619305694
0.48333333333333334,0.5729166666666666,-0.006056630281496179,0.025969758195724016,0.22980121337545112
0.48333333333333334,0.6208333333333333,-0.003770122943775157,0.02639881217214008,0.19989851433173533
0.48333333333333334,0.66875,-0.0006991212230565196,0.02665750064478257,0.16515442408995498
0.48333333333333334,0.7166666666666667,0.004117844201226396,0.026346811386684675,0.1269392487523056
0.48333333333333334,0.7645833333333335,0.012889191290500342,0.023344803682789905,0.09006733126724599
0.48333333333333334,0.8125000000000001,0.0249576752297094,0.009392846120290746,0.0720850022093593
0.48333333333333334,0.8604166666666667,0.024907274417086442,-0.009525691167734895,0.097853062748118
0.48333333333333334,0.9083333333333334,0.019958982245042473,-0.017684743109618265,0.15408762135300388
0.48333333333333334,0.9562500000000002,0.016528923203294875,-0.02092619910186013,0.2246735050696371
0.48333333333333334,1.0041666666666667,0.014282059801727457,-0.022519633188198072,0.30470325596385117
0.48333333333333334,1.0520833333333333,0.012707838811631395,-0.02344401722932113,0.3926685890314556
0.48333333333333334,1.1,0.011533079630782055,-0.024043693255012866,0.4880004585355063
0.5166666666666667,-0.05,-0.02622206444495687,-0.004849169759416553,0.39319445621884674
0.5166666666666667,-0.002083333333333333,-0.026665861039982267,-0.00020728267526987069,0.36271813400371355
0.5166666666666667,0.04583333333333334,-0.026277580313189233,0.004538709507668532,0.34379163674916696
0.5166666666666667,0.09375,-0.025111707560140313,0.008972917837866516,0.3343394037711716
0.5166666666666667,0.14166666666666666,-0.023394993759837637,0.012797866153709743,0.33159463091224584
0.5166666666666667,0.18958333333333335,-0.021402575649644682,0.015907258301553658,0.33264572569143896
0.5166666666666667,0.23750000000000002,-0.01935402953181677,0.018344826300422567,0.33488097585267534
0.5166666666666667,0.2854166666666667,-0.0173804530885377,0.020224513876685675,0.33618900808771884
0.5166666666666667,0.33333333333333337,-0.015538708057566323,0.021671632679907495,0.3349659606398537
0.5166666666666667,0.38125000000000003,-0.013837249805579294,0.02279564934212463,0.33003373671969877
0.5166666666666667,0.4291666666666667,-0.012256081674604812,0.023683318456173483,0.3205412913536459
0.5166666666666667,0.4770833333333333,-0.010757145354158362,0.02440071586942933,0.30588052185201164
0.5166666666666667,0.525,-0.009285657816122034,0.024997753299706812,0.2856256686109364
0.5166666666666667,0.5729166666666666,-0.007761304353191337,0.025512217971949136,0.25949803257598053
0.5166666666666667,0.6208333333333333,-0.006051422755677527,0.02597097213704522,0.22736210195197645
0.5166666666666667,0.66875,-0.0038972736503166965,0.02638034058168428,0.1892823679767114
0.5166666666666667,0.7166666666666667,-0.0006826245429214827,0.026657928179896363,0.1457699900645855
0.5166666666666667,0.7645833333333335,0.005444909422963042,0.02610486683526349,0.09893146013309367
0.5166666666666667,0.8125000000000001,0.019619595991080128,0.01806052502719408,0.059983490607395655
0.5166666666666667,0.8604166666666667,0.02526950083563646,-0.008518417612965417,0.07182693777780819
0.5166666666666667,0.9083333333333334,0.018665950490780358,-0.019044511109158134,0.13142700007454328
0.5166666666666667,0.9562500000000002,0.014896555117246444,-0.0221179510070429,0.20752374388289574
0.5166666666666667,1.0041666666666667,0.012718579824935468,-0.023438191874542196,0.2932377633800392
0.5166666666666667,1.0520833333333333,0.011284475432503419,-0.024161368448917333,0.3870580373633971
0.5166666666666667,1.1,0.010247365411903667,-0.024619151350646344,0.4885085799820199
0.55,-0.05,-0.026210829745823318,-0.004909533088448909,0.41687603073335844
0.55,-0.002083333333333333,-0.026665846227728357,-0.00020917951681874485,0.38604312718050277
0.55,0.04583333333333334,-0.026273826486193738,0.004560389554028885,0.3677297127521048
0.55,0.09375,-0.02511147863031629,0.008973558497623985,0.3595633216024979
0.55,0.14166666666666666,-0.02342465090512877,0.012743501916033951,0.35845429247478083
0.55,0.18958333333333335,-0.021494267339031932,0.015783142357253716,0.36122034513674905
0.55,0.23750000000000002,-0.019535711584243595,0.018151228168043113,0.365057942011115
0.55,0.2854166666666667,-0.0176736936487566,0.019968767210847338,0.36773109208690524
0.55,0.33333333333333337,-0.01596127967022182,0.02136231875054941,0.36755616014997977
0.55,0.38125000000000003,-0.014407230232401603,0.022439759984048055,0.3633013828636624
0.55,0.4291666666666667,-0.012996291803427495,0.023285349696134574,0.35407535751490865
0.55,0.4770833333333333,-0.011700381473510713,0.02396272489691935,0.3392339536666162
0.55,0.525,-0.010482392932693273,0.02452000304885245,0.3183115428024092
0.55,0.5729166666666666,-0.009293487535931524,0.024994843478817717,0.29097436847163294
0.55,0.6208333333333333,-0.008061149779440842,0.025419067161179067,0.25699394296707484
0.55,0.66875,-0.006655255047102475,0.025822832752607296,0.21624515611813297
0.55,0.7166666666666667,-0.004779934462158344,0.026234773443820365,0.16876103073229665
0.55,0.7645833333333335,-0.0015140668149445672,0.026623649501730504,0.11503235190650517
0.55,0.8125000000000001,0.007842289302333993,0.025487440232585323,0.05844381859222254
0.55,0.8604166666666667,0.025762163712576353,-0.006886365656681707,0.04234245793573694
0.55,0.9083333333333334,0.016075353548975012,-0.0212766096779202,0.10720344831502737
0.55,0.9562500000000002,0.01241479147854535,-0.023600509817699893,0.18976020156315743
0.55,1.0041666666666667,0.010618462345301232,-0.02446138525375313,0.2814280670925672
0.55,1.0520833333333333,0.009499067218217265,-0.02491744033994867,0.38117777779162526
0.55,1.1,0.008702332265628334,-0.02520675552802691,0.4887578643868558
0.5833333333333334,-0.05,-0.026200219223487708,-0.004965845723771156,0.4403412406066599
0.5833333333333334,-0.002083333333333333,-0.02666583295296591,-0.00021086497013135625,0.40935886311829134
0.5833333333333334,0.04583333333333334,-0.026270925469852182,0.004577071778832319,0.3918686876194651
0.5833333333333334,0.09375,-0.025114544968541718,0.008964973069352025,0.3851796289054092
0.5833333333333334,0.14166666666666666,-0.02345992906344319,0.012678439945408298,0.38586941637042815
0.5833333333333334,0.18958333333333335,-0.021591813630092143,0.01564943114859062,0.3904872145035204
0.5833333333333334,0.23750000000000002,-0.019720422568334246,0.017950377289557024,0.39604552884816296
0.5833333333333334,0.2854166666666667,-0.0179639616753251,0.01970804891506417,0.40019252656006565
0.5833333333333334,0.33333333333333337,-0.01637174969373121,0.021049392463368705,0.4011728347571041
0.5833333333333334,0.38125000000000003,-0.014952554074165071,0.022080132195489245,0.39770859411463577
0.5833333333333334,0.4291666666666667,-0.013694889478024067,0.022881457849005533,0.388876251429158
0.5833333333333334,0.4770833333333333,-0.012578602396770784,0.023513610374739636,0.37400620198073226
0.5833333333333334,0.525,-0.01158035282107723,0.024020960423148777,0.352608715504878
0.5833333333333334,0.5729166666666666,-0.01067517749671927,0.024436687511294363,0.3243216666972239
0.5833333333333334,0.6208333333333333,-0.00983489152722297,0.0247868114076593,0.28887450104071083
0.5833333333333334,0.66875,-0.009021661864137888,0.025094236954334184,0.24606413328699295
0.5833333333333334,0.7166666666666667,-0.00816775761675241,0.025385012243942177,0.19574104755748753
0.5833333333333334,0.7645833333333335,-0.007093887129069078,0.02570579460960387,0.13781209638705005
0.5833333333333334,0.8125000000000001,-0.004927884491741237,0.026207385706078494,0.07233965854494269
0.5833333333333334,0.8604166666666667,0.026511452642995405,0.0028729757864143475,0.009982874095625496
0.5833333333333334,0.9083333333333334,0.010538895300959023,-0.024495771001267444,0.08405078937022899
0.5833333333333334,0.9562500000000002,0.008698891103955515,-0.02520794328525504,0.17323408540649715
0.5833333333333334,1.0041666666666667,0.007864102404865002,-0.025480718288088105,0.270607668897671
0.5833333333333334,1.0520833333333333,0.007310584320398384,-0.025645008637266174,0.37606137547592206
0.5833333333333334,1.1,0.006883998331929262,-0.025762796394745394,0.489594884812503
0.6166666666666667,-0.05,-0.026190126669614514,-0.005018802261561785,0.46359002515126774
0.6166666666666667,-0.002083333333333333,-0.026665820982767537,-0.00021237331778177157,0.4326653415496101
0.6166666666666667,0.04583333333333334,-0.02626873918603739,0.004589602672024552,0.4162084646510034
0.6166666666666667,0.09375,-0.025120273960857153,0.008948907600517133,0.41118845609573185
0.6166666666666667,0.14166666666666666,-0.02349946363504834,0.01260501170075426,0.4138418595176186
0.6166666666666667,0.18958333333333335,-0.021693208064874302,0.015508572950635518,0.4204521877468244
0.6166666666666667,0.23750000000000002,-0.019905887188349895,0.01774448551961422,0.4278559288146885
0.6166666666666667,0.2854166666666667,-0.018249212376821963,0.019444211445485755,0.433593886146566
0.6166666666666667,0.33333333333333337,-0.016768839362539555,0.020734443265842832,0.4358466210628536
0.6166666666666667,0.38125000000000003,-0.015473291657338612,0.021718387518369,0.43329739951338897
0.6166666666666667,0.4291666666666667,-0.014354015283117064,0.0224738371526349,0.424998300366912
0.6166666666666667,0.4770833333333333,-0.013397048062177282,0.023057107674875944,0.410264047347201
0.6166666666666667,0.525,-0.012589516057752107,0.023507768855055407,0.38859493881893836
0.6166666666666667,0.5729166666666666,-0.011923915005095336,0.023852282114346493,0.3596232682066433
0.6166666666666667,0.6208333333333333,-0.011402881290096591,0.024105713210670128,0.3230773215957777
0.6166666666666667,0.66875,-0.011048629530346823,0.02427012353928713,0.278759225200551
0.6166666666666667,0.7166666666666667,-0.010928871063029158,0.02432428597921828,0.2265378056761138
0.6166666666666667,0.7645833333333335,-0.011249811779158427,0.024177527707452216,0.16637589744672268
0.6166666666666667,0.8125000000000001,-0.01286243615581927,0.023359555801611132,0.098549961860771
0.6166666666666667,0.8604166666666667,-0.023601589979250596,0.012412737875362111,0.028111989696638816
0.6166666666666667,0.9083333333333334,-0.0008616439241351602,-0.026652742464127632,0.06891793046528347
0.6166666666666667,0.9562500000000002,0.003385968499636289,-0.026450828501780092,0.16087634078129665
0.6166666666666667,1.0041666666666667,0.004375651750589261,-0.026305223490186817,0.2625499527788325
0.6166666666666667,1.0520833333333333,0.00469990618307274,-0.026249228426401906,0.3729717212396323
0.6166666666666667,1.1,0.0047906802087886915,-0.026232813311732914,0.4920046703833334
0.65,-0.05,-0.02618046617387173,-0.005068954727541886,0.4866223510074316
0.65,-0.002083333333333333,-0.026665810128787104,-0.00021373180995444798,0.4559625622619007
0.65,0.04583333333333334,-0.02626715623160497,0.004598653565508845,0.44074897640774535
0.65,0.09375,-0.02512816199933607,0.008926734321476911,0.4375900367732372
0.65,0.14166666666666666,-0.023542192710397283,0.012525025888102117,0.4423735958904525
0.65,0.18958333333333335,-0.021796932987337172,0.015362448485076974,0.45112106190664636
0.65,0.23750000000000002,-0.02009044398325191,0.017535255106981715,0.4605008567445884
0.65,0.2854166666666667,-0.018528031738382293,0.01917871609395712,0.467954605227527
0.65,0.33333333333333337,-0.017151788971287288,0.02041879639438963,0.47160613405575247
0.65,0.38125000000000003,-0.015969778054557005,0.02135596637942897,0.47010672123008734
0.65,0.4291666666666667,-0.014975652525896218,0.022064472405537584,0.4624914406323419
0.65,0.4770833333333333,-0.014160164017680082,0.022596479064303565,0.44806841321190455
0.65,0.525,-0.013518144864887697,0.022986319203452767,0.4263405512322279
0.65,0.5729166666666666,-0.013054275736669469,0.023252892209402985,0.39695380647494355
0.65,0.6208333333333333,-0.012791137454244754,0.023398673332856463,0.35966743161131887
0.65,0.66875,-0.0127857320058581,0.023401627468735735,0.3143477952474825
0.65,0.7166666666666667,-0.013171341192472175,0.02318678249138066,0.2610043827383785
0.65,0.7645833333333335,-0.014285099631651584,0.0225177050257103,0.19995582547845644
0.65,0.8125000000000001,-0.01715178897128729,0.02041879639438963,0.1326392252031802
0.65,0.8604166666666667,-0.02480072564394821,0.00979975094809663,0.0682887724909928
0.65,0.9083333333333334,-0.015126241829392423,-0.021961509948768332,0.0735293164532789
0.65,0.9562500000000002,-0.0033884317391867785,-0.02645051306610106,0.15666047723326143
0.65,1.0041666666666667,0.00019488169168904772,-0.02666595455327552,0.2594166497498536
0.65,1.0520833333333333,0.0016925617203608077,-0.02661289811226655,0.37336567218933137
0.65,1.1,0.0024408884394496125,-0.026554720385221012,0.49708676305047617
0.6833333333333333,-0.05,-0.02617116745798837,-0.005116747501786827,0.5094382057657505
0.6833333333333333,-0.002083333333333333,-0.026665800237128362,-0.00021496237967657948,0.4792505250841231
0.6833333333333333,0.04583333333333334,-0.02626608580186337,0.0046047635943947075,0.46549017735273773
0.6833333333333333,0.09375,-0.02513780426664029,0.008899545368342834,0.46438467685114604
0.6833333333333333,0.14166666666666666,-0.02358728254786998,0.012439904063860757,0.4714666584156746
0.6833333333333333,0.18958333333333335,-0.021901832489913096,0.015212522627588704,0.48249951056182405
0.6833333333333333,0.23750000000000002,-0.02027287814501323,0.017324015782391688,0.4939915071749717
0.6833333333333333,0.2854166666666667,-0.018799458752476985,0.01891273279367706,0.5032929898166608
0.6833333333333333,0.33333333333333337,-0.017520209387601356,0.020103566204176724,0.5084780540130462
0.6833333333333333,0.38125000000000003,-0.016442541516396608,0.020994140601431746,0.5081725437527916
0.6833333333333333,0.4291666666666667,-0.015561690444535953,0.021655135686934623,0.5014014607730058
0.6833333333333333,0.4770833333333333,-0.014871871692676277,0.02213455541608381,0.48747465306584714
0.6833333333333333,0.525,-0.01437334405883612,0.022461480175567938,0.46590874324404985
0.6833333333333333,0.5729166666666666,-0.0140787438976304,0.022647297440887865,0.4363793307256778
0.6833333333333333,0.6208333333333333,-0.014022229118091723,0.02268233236840629,0.3987011597986577
0.6833333333333333,0.66875,-0.014277355696704548,0.02252261586541158,0.35284441266305133
0.6833333333333333,0.7166666666666667,-0.014997734399309723,0.022049468791761694,0.29902458855592884
0.6833333333333333,0.7645833333333335,-0.016518974762153603,0.020934053212850193,0.2380109896330888
0.6833333333333333,0.8125000000000001,-0.019606959732855096,0.01807424247777234,0.1723216526038995
0.6833333333333333,0.8604166666666667,-0.02516822085484852,0.008813158917929447,0.11227292913709679
0.6833333333333333,0.9083333333333334,-0.02273682327861442,-0.01393369937626647,0.0999575016057923
0.6833333333333333,0.9562500000000002,-0.010461543378990761,-0.02452890583048102,0.16438513514897116
0.6833333333333333,1.0041666666666667,-0.004428045500696776,-0.026296454592869934,0.263486089941519
0.6833333333333333,1.0520833333333333,-0.0016202404325709465,-0.026617399047460924,0.37879228018484984
0.6833333333333333,1.1,-0.0001200397733792058,-0.0266663964862881,0.5060051267246264
0.7166666666666667,-0.05,-0.02616217243368347,-0.005162542460970588,0.5320375933819008
0.7166666666666667,-0.002083333333333333,-0.026665791180843508,-0.00021608287937702582,0.5025292298770995
0.7166666666666667,0.04583333333333334,-0.026265453193003566,0.004608370609797997,0.4904320385576935
0.7166666666666667,0.09375,-0.02514887254284734,0.008868219716196168,0.49157273269159146
0.7166666666666667,0.14166666666666666,-0.023634073663153666,0.012350776218349088,0.5011230994586485
0.7166666666666667,0.18958333333333335,-0.022007022159217172,0.015059949760700915,0.5145930427067829
0.7166666666666667,0.23750000000000002,-0.020452304689628335,0.0171118188394372,0.5283385371341788
0.7166666666666667,0.2854166666666667,-0.019062862522618126,0.018647208465474734,0.5396262484424353
0.7166666666666667,0.33333333333333337,-0.017873979146439553,0.01978969379711963,0.546487223384371
0.7166666666666667,0.38125000000000003,-0.01689225023907507,0.020634025127724824,0.5475280883589316
0.7166666666666667,0.4291666666666667,-0.016113955243322754,0.0212473894285228,0.5417702604090695
0.7166666666666667,0.4770833333333333,-0.015535725451422901,0.021673770918073345,0.5285328967085081
0.7166666666666667,0.525,-0.015161390369403,0.021937259472816682,0.5073559901040338
0.7166666666666667,0.5729166666666666,-0.01500823346245766,0.02204232382140044,0.4779578147607749
0.7166666666666667,0.6208333333333333,-0.015115810160353321,0.021968691228820857,0.4402266663485167
0.7166666666666667,0.66875,-0.015561930563956812,0.021654963131663332,0.39426104221113717
0.7166666666666667,0.7166666666666667,-0.016494513249885354,0.0209533325215935,0.3405097879996901
0.7166666666666667,0.7645833333333335,-0.018193758025806563,0.019496109355702496,0.28018529484450116
0.7166666666666667,0.8125000000000001,-0.021139420474283663,0.016255337988566952,0.21659551685788855
0.7166666666666667,0.8604166666666667,-0.025378645058764426,0.0081875201430203,0.15996850664079287
0.7166666666666667,0.9083333333333334,-0.02531862685591294,-0.008371275006960135,0.13985214196969467
0.7166666666666667,0.9562500000000002,-0.016279520262636155,-0.021120803278510267,0.18562859320739558
0.7166666666666667,1.0041666666666667,-0.009047422727292207,-0.025084960695699477,0.276656100505558
0.7166666666666667,1.0520833333333333,-0.005078051307424936,-0.026178703291612274,0.3907217194459065
0.7166666666666667,1.1,-0.0028181438394300025,-0.026517337279813636,0.5199114270482126
0.75,-0.05,-0.02615343262708886,-0.005206637391967577,0.5544205308247522
0.75,-0.002083333333333333,-0.026665782854302076,-0.00021710798769356237,0.5257986765264349
0.75,0.04583333333333334,-0.026265196427381333,0.0046098338085212845,0.5155745438305401
0.75,0.09375,-0.02516109867091767,0.008833471842002795,0.5191545953872923
0.75,0.14166666666666666,-0.023682041218224696,0.012258549459435136,0.5313449637799689
0.75,0.18958333333333335,-0.02211182383077339,0.014905648526245112,0.5474069782439699
0.75,0.23750000000000002,-0.020628085180780104,0.016899503332512215,0.5635520649697244
0.75,0.2854166666666667,-0.019317855370063218,0.018382915302324356,0.5769705342450162
0.75,0.33333333333333337,-0.018213171268801506,0.01947797482913495,0.5856567485827289
0.75,0.38125000000000003,-0.01731967173149184,0.020276589511662797,0.588203988963392
0.75,0.4291666666666667,-0.01663422305691483,0.020842594234017853,0.5836361157425737
0.75,0.4770833333333333,-0.016155003739406537,0.021216195825144342,0.5712884265173005
0.75,0.525,-0.015887929064093642,0.021416928378398238,0.5507325696572247
0.75,0.5729166666666666,-0.015852408616993614,0.02144323324853269,0.5217398524831794
0.75,0.6208333333333333,-0.016089018093134223,0.021266278656829236,0.4842847849112468
0.75,0.66875,-0.016672085613346745,0.020812320207327862,0.4386073925955622
0.75,0.7166666666666667,-0.017730799556221564,0.019918078677628633,0.3853934117108431
0.75,0.7645833333333335,-0.019476517302583884,0.018214729887463657,0.3262475815336696
0.75,0.8125000000000001,-0.022169848894633096,0.014819207505809702,0.26499955087299776
0.75,0.8604166666666667,-0.025527323903651335,0.0077114749191826,0.2113748136584552
0.75,0.9083333333333334,-0.02618368211211467,-0.005052316514514664,0.18777598374492252
0.75,0.9562500000000002,-0.020234465558544426,-0.017368866245992876,0.2193040378141428
0.75,1.0041666666666667,-0.013195918259524169,-0.02317280415485074,0.2999664938418665
0.75,1.0520833333333333,-0.00847863130971709,-0.025282878044736053,0.41034531866945345
0.75,1.1,-0.005557077957514101,-0.026081219213932888,0.539852063069134


==> reduction21_separatrix.csv <==
H,S
0.004627561393936103,1.1
0.0051929351566170805,1.0781200355903346
0.005807155708855413,1.0567814889847398
0.006471999701764479,1.0359720846974207
0.007189051259724978,1.0156803470444769
0.007959680454664728,0.9958955519727727
0.008785030125079755,0.9766076693971484
0.009665985072615044,0.9578072782598986
0.01060315954765612,0.9394855327639782
0.011596889118733337,0.9216340964295849
0.012647225592170254,0.9042450868783227
0.013753919523846787,0.8873109686479118
0.014916417901525342,0.8708245392029115
0.016133870754984396,0.8547788857820485
0.017405133018579707,0.8391673077198641
0.018728773449588624,0.8239832831383728
0.02010310042422308,0.8092203605433619
0.021526162418114815,0.7948721564794682
0.022995748006315424,0.7809323555301776
0.024509433590916556,0.7673946504760994
0.026064580742280397,0.7542526843488955
0.02765834662029151,0.7415000738604718
0.029287779965116646,0.7291303349931896
0.030949821664090167,0.717136882454206
0.03264130475171411,0.705513029675474
0.03435895440965807,0.6942519888137432
0.03609940487508378,0.6833468722437006
0.03785935094261439,0.6727906768940191
0.03963538693259944,0.6625762498441007
0.04142414455564525,0.6526963570425
0.043222336099704675,0.6431436931314052
0.04502675443007705,0.6339108814466385
0.04683427298940815,0.6249904740176561
0.04864184579769027,0.6163749515675477
0.05044650745226216,0.6080567235130373
0.05224537312780908,0.6000281279644826
0.05403568280054553,0.5922815020345669
0.05581489389599189,0.5848092614330759
0.05758058001336617,0.5776037738194458
0.0593304635080013,0.5706574773437293
0.06106241717242516,0.5639628841920695
0.06277446423636057,0.5575125805867001
0.06446477836672529,0.5512992267859452
0.06613168366763203,0.5453155570842197
0.06777365468038846,0.5395543798120291
0.06938931638349718,0.5340085773359691
0.07097744419265568,0.5286711060587264
0.07253696396075643,0.5235349964190781
0.07406689586265224,0.518593427237691
0.07556642195370424,0.513839885737457
0.07703491635264612,0.5092680148943979
0.0784718418372426,0.5048715977720845
0.07987674956269199,0.5006445576431675
0.08124927906162623,0.49658095798937885
0.08258915824411091,0.4926750025015304
0.0838962033976451,0.48892103507951523
0.08517031918716157,0.4853135398323065
0.0864114986550267,0.48184714107795834
0.08761982322104052,0.47851660334360496
0.08879546268243649,0.47531683136546177
0.08993867521388176,0.47224287008882454
0.09104980597274115,0.4692899036139042
0.0921291612976478,0.46645323815512446
0.0931771013561892,0.4637285475117724
0.09419407194450798,0.46111171035828025
0.09518053835942666,0.4585987139023003
0.09613698539844767,0.4561856538847052
0.09706391735975332,0.45386873457958776
0.09796185804220586,0.45164426879426095
0.09883135074534741,0.449508677869258
0.0996729582694,0.4474584916783324
0.10048726291526554,0.44549034862845777
0.1012748664845259,0.44360099565982797
0.10203639027944274,0.4417872882458572
0.10277247510295771,0.44004619039317977
0.10348378125869243,0.43837477464165
0.1041709885509482,0.4367702220643429
0.10483479181744937,0.43522981237528807
0.105475818532989,0.4337508907683845
0.10609466959360586,0.43233112558776626
0.10669194922191776,0.430968300126901
0.10726825561241811,0.4296602557705194
0.10782418093147593,0.4284048919946154
0.10836031131733592,0.42720016636644564
0.10887722688011835,0.4260440945445301
0.10937550170181909,0.4249347502786518
0.1098557038363097,0.4238702654098565
0.11031839530933732,0.4228488298704534
0.1107641321185247,0.4218686916840145
0.11119346423337026,0.42092815696537483
0.11160693559524798,0.42002558992063266
0.11200508411740746,0.4191594128471492
0.11238844168497407,0.4183281061335486
0.11275753415494859,0.41753020825971815
0.11311288135620752,0.4167643157968084
0.11345499686594789,0.4160290778695734
0.11378435699300855,0.4153231860151028
0.11410137240910898,0.41464554083336363
0.11440644034536153,0.41399510607110024
0.11469995092590274,0.413370870119713
0.11498228716789324,0.41277184601525835
0.11525382498151782,0.4121970714384486
0.11551493316998539,0.41164560871465206
0.11576597342952899,0.4111165448138931
0.11600730034940583,0.41060899135085205
0.11623926141189722,0.41012208458486527
0.11646219699230861,0.40965498541992507
0.11667644035896962,0.40920687940467976
0.11688231767323394,0.40877697673243363
0.11708014798947945,0.408364512241147
0.11727024325510815,0.40796874541343614
0.11745290831054617,0.4075889603765734
0.11762844088924378,0.40722446590248695
0.11779713161767535,0.4068745954077611
0.11795926401533946,0.4065387069536362
0.11811511449475877,0.40621618324600833
0.11826495075509812,0.4059064300324966
0.1184089976417529,0.40560893611198123
0.11854744505068572,0.4053232750035594
0.11868047880246049,0.40504903104876094
0.11880828143438688,0.40478579692075867
0.1189310322005202,0.4045331736243686
0.11904890707166155,0.40429077049604956
0.11916207873535771,0.4040582052039038
0.11927071659590119,0.4038351037476764
0.11937498677433021,0.4036211004587557
0.11947505210842872,0.40341583800017294
0.11957107215272636,0.40321896736660257
0.11966320317849852,0.40303014788436214
0.11975159817376627,0.4028490472114121
0.11983640684329643,0.4026753413373562
0.11991777560860152,0.4025087145834411
0.11999584760793978,0.4023488596025567
0.12007076269631518,0.4021954773792358
0.12014265744547738,0.40204827722965436
0.12021166514392177,0.4019069768016315
0.12027791579688947,0.4017713020746293
0.1203415361263673,0.401640987359753
0.1204026495710878,0.4015157752997509
0.12046137628652924,0.4013954168690143
0.12051782453621131,0.40127968849443246
0.12057206780857882,0.4011684364162476
0.12062417346361783,0.4010615189535647
0.1206742080740883,0.4009587962124972
0.12072223734729463,0.40086013024566075
0.12076832612508563,0.4007653850521729
0.12081253838385447,0.4006744265776533
0.12085493723453877,0.4005871227142234
0.1208955849226205,0.400503343300507
0.12093454282812605,0.4004229601216297
0.12097187146562619,0.4003458469092191
0.12100763048423611,0.40027187934140496
0.12104187866761541,0.400200935042819
0.12107467393396805,0.40013289358459486
0.12110607333604241,0.4000676364843684
0.12113613306113126,0.4000050472062772
0.12116490843107178,0.39994501116096126
0.12119245390224552,0.39988741570556224
0.12121882306557848,0.39983215014372403
0.121244068646541,0.3997791057255924
0.12126824250514785,0.39972817564781515
0.12129139563595821,0.39967925505354235
0.12131357816807563,0.39963224103242573
0.12133483936514805,0.39958703262061923
0.12135522762536786,0.3995435308007788
0.12137479048147179,0.39950163850206244
0.121393574600741,0.39946126060013
0.12141162577920916,0.3994223039288512
0.12142897154657863,0.3993847122285503
0.12144562177515382,0.39934846423971004
0.12146159353335056,0.3993135239690811
0.12147690385536826,0.3992798554847499
0.12149156974118992,0.3992474229161387
0.12150560815658215,0.39921619045400525
0.12151903603309512,0.3991861223504434
0.12153187026806261,0.39915718291888236
0.121544127724602,0.3991293365340874
0.12155582523161425,0.39910254763215924
0.1215669795837839,0.39907678071053465
0.1215776075415791,0.3990520003279858
0.12158772583125158,0.39902817110462085
0.12159735114483666,0.3990052577218836
0.12160650014015327,0.3989832249225536
0.1216151894408039,0.39896203751074616
0.12162343563617467,0.3989416603519122
0.12163125528143524,0.39892205837283856
0.12163866489753893,0.39890319656164774
0.12164568097122257,0.39888503996779795
0.12165231995500664,0.3988675537020831
0.12165859826719519,0.398850702936633
0.12166453229187586,0.398834452904913
0.1216701383789199,0.3988187689017243
0.12167543284398213,0.3988036162832038
0.12168043196850098,0.39878896046682427
0.12168515199969844,0.39877476693139396
0.12168960915058011,0.39876100121705704
0.12169381959993518,0.39874762892529336
0.12169779949233644,0.39873461571891855
0.12170156493814027,0.39872192732208395
0.12170513201348664,0.39870952952027655
0.12170851676029906,0.39869738816031924
0.12189830145043606,0.39858426533160046
0.12189836012652093,0.39858403536823284
0.12189839605522736,0.3985838543598262
0.12189841372116521,0.39858371323292985
0.12189841741130243,0.3985836033117822
0.12189841121496506,0.39858351631831085
0.1218983990238372,0.39858344437213244
0.12189838453196108,0.3985833799905529
0.121898371235737,0.3985833160885671
0.12189836243392337,0.3985832459788593
0.12189836122763661,0.39858316337180266
0.12189837052035135,0.3985830623754597
0.12189839301790022,0.3985829374955819
0.12189843122847396,0.39858278363561
0.12189848746262141,0.39858259609667385
0.12189856383324948,0.39858237057759244
0.12189866225562321,0.3985821031748739
0.12189878444736565,0.3985817903827155
0.12189893192845803,0.3985814290930037
0.12189910602123963,0.398581016595314
0.12189930785040778,0.3985805505769111
0.12189953834301796,0.3985800291227489
0.1218997982284837,0.3985794507154704
0.12190008803857663,0.39857881423540764
0.12190040810742649,0.39857811896058204
0.12190075857152105,0.39857736456670384
0.12190113936970626,0.3985765511271728
0.12190155024318605,0.39857567911307745
0.12190199073552253,0.3985747493931957
0.12190246019263587,0.39857376323399457
0.12190295776280428,0.3985727222996302
0.12190348239666415,0.3985716286519478
0.12190403284720987,0.39857048475048185
0.12190460766979398,0.3985692934524559
0.12190520522212708,0.3985680580127826
0.12190582366427787,0.39856678208406393
0.12190646095867312,0.39856546971659074
0.12190710250872289,0.3985641501322229
0.12190773243151468,0.3985628551286334
0.12190836272454436,0.3985615606279496
0.12190900545846478,0.39856024240998883
0.12190967227624011,0.3985588771160545
0.12191037439314585,0.39855744224893624
0.12191112259676884,0.39855591617290975
0.12191192724700728,0.398554278113737
0.1219127982760707,0.39855250815866605
0.12191374518847993,0.398550587256431
0.1219147770610672,0.3985484972172523
0.121915902542976,0.39854622071283635
0.12191712985566125,0.39854374127637593
0.12191846679288913,0.3985410433025497
0.12191992072073721,0.3985381120475227
0.12192149857759434,0.398534933628946
0.12192320687416076,0.3985314950259568
0.12192505169344804,0.3985277840791786
0.12192703869077906,0.39852378949072087
0.12192917309378806,0.3985195008241793
0.12193145970242061,0.3985149085046357
0.12193390288893362,0.39851000381865825
0.12193650659789534,0.3985047789143009
0.12193927434618534,0.398499226801104
0.12194220922299456,0.39849334135009407
0.12194531388982524,0.3984871172937836
0.12194859058049098,0.3984805502261714
0.12195204110111674,0.3984736366027423
0.12195566622134427,0.39846637496111315
0.12195944376911827,0.3984588098082862
0.12196338723972522,0.39845091406069694
0.12196753110816577,0.39844261859733127
0.12197190960818903,0.3984338548282784
0.12197655673229253,0.39842455469473104
0.12198150623172228,0.3984146506689853
0.1219867916164727,0.3984040757544406
0.12199244615528669,0.39839276348559993
0.12199850287565553,0.39838064792806954
0.12200499456381901,0.39836766367855925
0.12201195376476533,0.39835374586488204
0.12201941278223113,0.3983388301459546
0.12202740367870153,0.39832285271179685
0.12203595827541004,0.39830575028353216
0.12204510815233865,0.3982874601133872
0.1220548846482178,0.39826791998469235
0.12206531886052634,0.39824706821188105
0.12207644164549157,0.3982248436404903
0.12208828361808925,0.3982011856471606
0.1221008751520436,0.39817603413963576
0.12211424637982723,0.39814932955676297
0.12212842719266126,0.3981210128684929
0.12214344724051518,0.3980910255758796
0.12215932703745402,0.398059327218093
0.12217610875264857,0.3980258332380053
0.12219388808728276,0.3979903525464808
0.12221276480637037,0.3979526863843736
0.1222328411744066,0.3979126314324332
0.12225422195536804,0.39786997981130506
0.12227701441271276,0.39782451908153005
0.12230132830938013,0.39777603224354474
0.12232727590779104,0.3977242977376814
0.12235497196984771,0.397669089444168
0.12238453375693382,0.39761017668312815
0.12241608102991446,0.39754732421458094
0.12244973604913609,0.39748029223844145
0.12248562357442662,0.39740883639452007
0.12252387086509536,0.3973327077625231
0.12256460767993306,0.3972516528620524
0.12260796627721182,0.3971654136526054
0.12265408141468519,0.3970737275335754
0.12270309034958814,0.39697632734425115
0.12275513242204174,0.39687294210563695
0.12281037191830994,0.39676324923477785
0.12286905846288075,0.3966467573283338
0.12293146857001323,0.3965229252642106
0.12299789278516551,0.3963911875122238
0.12306863568499474,0.39625095413409894
0.1231440158773571,0.3961016107834716
0.12322436600130782,0.3959425187058871
0.12331003272710113,0.39577301473880094
0.12340137675619033,0.39559241131157835
0.12349877282122772,0.3953999964454947
0.12360260968606467,0.39519503375373505
0.12371329014575154,0.3949767624413947
0.12383123102653776,0.3947443973054787
0.12395686318587176,0.39449712873490206
0.12409063151240106,0.39423412271048985
0.12423299492597213,0.3939545208049769
0.1243844542891368,0.3936573882361573
0.12454565581634067,0.3933415108886551
0.12471731318389077,0.39300555226725137
0.12490019093701808,0.392648098639163
0.1250951051468336,0.39226765800150465
0.1253029234103285,0.3918626600812888
0.12552456485037392,0.3914314563354257
0.12576100011572114,0.3909723199507236
0.1260132513810015,0.39048344584388833
0.1262823923467265,0.38996295066152364
0.1265695482392876,0.38940887278013114
0.12687589581095643,0.38881917230611024
0.12720266333988464,0.38819173107575805
0.12755113063010404,0.38752435265526963
0.12792269986715718,0.38681465740661425
0.12831907011265525,0.3860597711102119
0.12874204187245783,0.3852566519836286
0.12919357559167483,0.38440207012170363
0.12967579633752666,0.3834926017678132
0.13019099379934446,0.3825246293138695
0.13074162228856984,0.38149434130032156
0.13133030073875498,0.3803977324161547
0.13195981270556273,0.3792306034988908
0.1326331063667664,0.3779885615345883
0.13335329452224998,0.37666701965784205
0.13412365459400793,0.37526119715178335
0.13494780047021027,0.37376594931972923
0.13582997109119052,0.37217535667661117
0.13677462861310097,0.37048322605618184
0.13778672103105158,0.368682989659266
0.138871694338873,0.3667676956516972
0.14003549252911637,0.364730008164318
0.14128455759305347,0.36256220729297967
0.14262582952067657,0.36025618909854246
0.14406674630069857,0.35780346560687537
0.14561524392055283,0.3551951648088565
0.14727997185858013,0.3524219316475319
0.14907106494289896,0.34947339337667643
0.15099932348937325,0.34633864416942794
0.15307689240042857,0.3430062674100534
0.1553173453837938,0.33946431153818796
0.1577356849525009,0.3357002900488353
0.16034834242488524,0.3317011814923672
0.1631731779245854,0.32745342947452405
0.1662294962176206,0.3229429433575672
0.16953945345399354,0.318155012450566
0.1731277110136086,0.3130740999768157
0.17702187016746262,0.30768442277982144
0.18125325751764343,0.3019700966424024
0.18585692499732917,0.295915136286692
0.19087164987078864,0.28950345537413813
0.19633995889051625,0.2827188765402665
0.20231029188618926,0.2755458470718817
0.20883726536364192,0.26796932006863494
0.2159827228198307,0.25997588487367196
0.22381685761920575,0.25155436870753173
0.23241821299371138,0.24269583666814637
0.24187388968739615,0.23339374517139547
0.2522829062907592,0.2236461584274816
0.2637569345144486,0.2134562949844294
0.2764221529465327,0.20283467937693533
0.290419826803162,0.19179965050964523
0.3059067653674156,0.180377860182024
0.3230588651766257,0.16860785514958845
0.3420717797568888,0.15654120558737714
0.36316150945889736,0.14424384340221075
0.38656466612417517,0.13179647576268738
0.4125397274625986,0.1192965850319491
0.44136583469712803,0.1068573026492186
0.4733415956012217,0.09460611336531914
0.5087836928998122,0.08268244237908969
0.5480239394705647,0.07123211801084668
0.5914068603696263,0.06040179260254942
0.6392871071548814,0.050330376003575136
0.6920277148921278,0.04114025347921915
0.75,0.0329280619056816


==> simulation_f_bistability.csv <==
t,Ha,Sa,Ca,Hb,Sb,Cb
0.0,0.1,0.1,0.1,0.1,0.1,4.0
0.01603206412825651,0.0982801725798574,0.11153680122013451,0.10158092436017935,0.3721058538379367,0.2258468101412657,3.713998369654739
0.03206412825651302,0.09649403200468207,0.12412099548229331,0.1034454984188385,0.5729244219468221,0.3249202997617796,3.49188484686361
0.04809619238476954,0.09465102521950468,0.1378588495571386,0.10560561125623416,0.7114922271832013,0.3935868899128177,3.326642174284821
0.06412825651302605,0.0927599509269705,0.15286649123019236,0.10807387836863062,0.8026685481679237,0.43638465082582467,3.2053611394747925
0.08016032064128256,0.09082895594723492,0.16927068521792468,0.11086374152374492,0.8609445331660006,0.4603544031777969,3.1151046608382535
0.09619238476953908,0.0888657336097524,0.1872098839134065,0.11398943743838467,0.8976798191449731,0.47186000499021663,3.045612596132601
0.11222444889779559,0.08687741823909276,0.20683508382696095,0.11746602383307467,0.920744050063975,0.47558849794565555,2.9897271890320845
0.1282565130260521,0.08487038721799176,0.22830984944494764,0.12130950405946568,0.9352962176348775,0.47469922830396155,2.9427296441634665
0.14428857715430862,0.08285031319278895,0.25181145845441666,0.12553693754498918,0.9445557583345326,0.47118274859337744,2.9016540867030813
0.16032064128256512,0.0808247490261925,0.2775331033162944,0.13016492471094132,0.9505059944091783,0.4662635320477251,2.8646550013307457
0.17635270541082165,0.0788000904728953,0.305682906555887,0.13521136966199174,0.9543550278297945,0.46067752078496726,2.8305906921647024
0.19238476953907815,0.0767811032464217,0.3364837690099536,0.140695764898316,0.9568468592688493,0.45486702396003964,2.7987423965322504
0.20841683366733466,0.07477028265002658,0.3701729047254329,0.146639692050993,0.9583995106071463,0.4490678142848131,2.76868779262411
0.22444889779559118,0.07277114789457621,0.4070043893572649,0.15306499770494714,0.9593237415501285,0.4434478110345476,2.7401061610320503
0.24048096192384769,0.07079652350629345,0.4472546975586442,0.15998763949321676,0.9597589996498308,0.4380674793013192,2.7128325190114126
0.2565130260521042,0.06885408000685465,0.4912114434619223,0.1674277290180003,0.9598108671861109,0.43296660801264236,2.6867358248883173
0.2725450901803607,0.0669446607140593,0.5391721202173,0.17541073916871913,0.9595683177664313,0.42817526420576957,2.661703398089602
0.28857715430861725,0.0650603537750025,0.5914417958240713,0.18396921669370705,0.9590599526219614,0.42368669947802995,2.637678245114291
0.3046092184368738,0.0632051298353348,0.6483429978213631,0.19312827259026882,0.9583113841598734,0.41949324789087894,2.614608529743641
0.32064128256513025,0.06141165620005746,0.7102268375492303,0.20289121256826056,0.9573549396514921,0.41559233354724834,2.592438979581148
0.3366733466933868,0.05969026602582094,0.77742958870483,0.21327888594865707,0.9562123391075985,0.4119757138408567,2.5711256508586713
0.3527054108216433,0.058025006114224925,0.8502691536104519,0.22433283284740346,0.954889672639699,0.4086264157713121,2.5506399259549117
0.3687374749498998,0.0563770453449278,0.9290424696069579,0.2361137923700584,0.953397050938149,0.4055308495980229,2.5309512484818413
0.3847695390781563,0.05478430928082815,1.0140856131527167,0.24862295901339007,0.951747582934489,0.4026781436583198,2.5120279251003983
0.40080160320641284,0.05331081556570594,1.1057340056264062,0.2618391202112924,0.9499571924963907,0.4000600236079088,2.493837266780729
0.4168336673346693,0.051945159816388455,1.2042331973379028,0.275803044194589,0.9480367234348059,0.397665880393132,2.4763521079891366
0.43286573146292584,0.050599535143573814,1.3097362737934264,0.2906187790542756,0.9459890425150407,0.3954810475594367,2.459553185812641
0.44889779559118237,0.04926140120871438,1.4223989106446457,0.306331102960561,0.943819397256136,0.3934930544141077,2.443420070755988
0.4649298597194389,0.048085507410680774,1.542449063122144,0.322841543457174,0.9415362199306039,0.3916920915769212,2.4279304324378095
0.48096192384769537,0.04707702902427225,1.669921681389519,0.3401783549594886,0.9391511275644283,0.39007101098014446,2.4130600395906243
0.4969939879759519,0.046061131519231024,1.8046283092874427,0.3585242170824504,0.9366789234082101,0.3886253266894744,2.3987827587623465
0.5130260521042084,0.04502455524148285,1.9464138151083679,0.37792586298022607,0.9341346330923652,0.3873512796206419,2.385072942988126
0.5290581162324649,0.044223181272207125,2.0952465668262903,0.3981922271934071,0.9315166134846671,0.38623559491906573,2.3719196092078954
0.5450901803607214,0.04359506349617742,2.2507237760151857,0.419410084157631,0.928821555890339,0.38526462277996704,2.35931369596523
0.561122244488978,0.042825708545255095,2.4121182650733366,0.44189012012755974,0.9260517140259602,0.384428619663752,2.3472418673978055
0.5771543086172345,0.042192439536859784,2.5790900846677918,0.465418418604727,0.923214904019466,0.38372174829601197,2.3356865132373965
0.593186372745491,0.041867661817207254,2.7511077129208883,0.48987006042043224,0.9203245044101481,0.38314207766752334,2.324625748809879
0.6092184368737475,0.04142083909069522,2.9270110072357114,0.5156623953875233,0.9173994561486538,0.38269158303424755,2.3140334150352273
0.625250501002004,0.041008822760753585,3.106058699490593,0.5426828057472781,0.9144586593502071,0.3823726779932167,2.3038837922109106
0.6412825651302605,0.040980679720605866,3.2876100117655613,0.5706390479660796,0.9114944036843231,0.3821720276113604,2.2941738792614808
0.657314629258517,0.04075987925798011,3.470135642862935,0.6000826229972593,0.9084963056161613,0.38207523219024114,2.2849031550387413
0.6733466933867736,0.04068138400645262,3.652884154424057,0.63072868930139,0.9054608190132192,0.3820723949499002,2.27606558485957
0.6893787575150301,0.04091986447193842,3.8349477776738734,0.6624349848800778,0.9023910524492542,0.382158001690763,2.267649774937127
0.7054108216432866,0.04087156668616327,4.014709893951867,0.6957763401407413,0.8992967692042845,0.3823309207936394,2.2596389723808543
0.7214428857715431,0.04126290036154687,4.191805207381017,0.730091584167203,0.8961943872645884,0.3825944032197236,2.2520110651964766
0.7374749498997996,0.04148935703218114,4.364689899692366,0.7659523892212123,0.8931069789863343,0.3829560823040053,2.2447385825693864
0.7535070140280561,0.04195454493092957,4.532824349655931,0.8029867449836707,0.8900454196199098,0.3834164968801064,2.237804528415868
0.7695390781563126,0.042437871338122816,4.6951725158336535,0.841401605991476,0.8869912130807136,0.38395879526792376,2.2312166838049468
0.7855711422845691,0.04303563952339503,4.851093425247696,0.8811018020295331,0.8839328777559033,0.38457070007400307,2.224977056409916
0.8016032064128257,0.04370523164784759,4.999921877116346,0.9221179162183928,0.8808654010690773,0.3852440629376654,2.219082381687317
0.8176352705410822,0.044480996322760445,5.141178102191307,0.9644020481566538,0.8777902394802746,0.38597486453100716,2.2135241228769402
0.8336673346693386,0.045302530536783944,5.274404997103894,1.0079904360087821,0.8747153184859754,0.3867632145589001,2.208288471001824
0.8496993987975952,0.046269516347058524,5.3994097332139095,1.0527615018546674,0.8716550326191005,0.38761335175899164,2.2033563448682543
0.8657314629258517,0.047232085700784694,5.515867185464621,1.098824178785755,0.8686302454490111,0.38853364390170425,2.1987033910657665
0.8817635270541082,0.04838485704655716,5.623881036440011,1.1459540024229313,0.8656616259650246,0.38953255642051404,2.19430556326979
0.8977955911823647,0.04948790489989046,5.723228571319597,1.1943330708764857,0.8627320479843323,0.39059598072130214,2.19017054444445
0.9138276553106213,0.05080673250494225,5.814252083261433,1.2436561491469744,0.8598237827761409,0.39170970027884944,2.186306572939303
0.9298597194388778,0.0520624777360945,5.896840105409223,1.2941300871514037,0.8569266180441396,0.3928641709672443,2.1827157033997793
0.9458917835671342,0.053505645600344286,5.971448746246174,1.3454507535655327,0.8540365465879503,0.39405372200805794,2.1793949078663863
0.9619238476953907,0.054950389289797556,6.038162000502138,1.3977242697345087,0.851155766303127,0.39527655597034406,2.176336075774707
0.9779559118236473,0.05652804422481451,6.097368750606637,1.4508125381938553,0.8482926801811563,0.3965347487706391,2.173526013955402
0.9939879759519038,0.05811918758140452,6.149580235328305,1.5046742390754215,0.8454618963094573,0.39783424967296227,2.170946446634207
1.0100200400801602,0.059775892212565886,6.195076066912172,1.5591285165856994,0.8426842278713812,0.3991848812888154,2.168574015431935
1.0260521042084167,0.0614988332056763,6.233842484868948,1.6141801375809204,0.8399827137475895,0.40059794483384475,2.1663836006589987
1.0420841683366733,0.06328747054227049,6.266336900685331,1.6697317033727435,0.8373430283341724,0.40206240891314304,2.1643813482988135
1.0581162324649298,0.06512312163835347,6.2933334072260845,1.7255688458598408,0.8347392211808415,0.40356037602544337,2.1625831696464175
1.0741482965931863,0.06700578649392527,6.314832004491208,1.7816915650422125,0.832154131063853,0.405079322187435,2.160997717677397
1.0901803607214429,0.06894990415670002,6.330966780700541,1.8381205676760408,0.8295784135426808,0.40661150919253125,2.159627199963706
1.1062124248496994,0.07093133617247731,6.3427959265733485,1.8944916671885947,0.8270105409600154,0.40815398461086916,2.1584673786736652
1.122244488977956,0.07294667333605716,6.350388306544277,1.9507741394011575,0.8244568024417652,0.40970858178930963,2.1575075705719615
1.1382765531062125,0.07499591564743958,6.353743920613326,2.0069679843137287,0.821931303897056,0.41128191985143736,2.1567306470196486
1.154308617234469,0.07709640448233193,6.3529398126118535,2.0631687259818077,0.8194559680182311,0.4128854036975608,2.156113033974147
1.1703406813627255,0.07921710179649617,6.349206405255632,2.1188406144631373,0.8170605342808502,0.41453522400471254,2.1556247119892444
1.186372745490982,0.08135622120482254,6.342583782314271,2.1739610078702145,0.8147797028827565,0.41625070933273645,2.1552315565752447
1.2024048096192386,0.08351376270731102,6.333071943787769,2.2285299062030393,0.8125905580372589,0.4180166326254818,2.1549475678122025
1.218436873747495,0.08568972630396161,6.320670889676127,2.2825473094616116,0.8104350048823448,0.41979646478871363,2.154816280108092
1.2344689378757514,0.0878981161514347,6.305456844019308,2.336040416671302,0.8082726738824327,0.42156441839503517,2.154866488500166
1.250501002004008,0.0901101371583071,6.28845262480317,2.3885921132842727,0.8060818148330033,0.42330599367405675,2.1551114978413968
1.2665330661322645,0.09232274036130587,6.2697186293020355,2.44017290172389,0.8038592968605993,0.42501797851239614,2.1555491228004797
1.282565130260521,0.09453592576043103,6.249254857515905,2.4907827819901525,0.8016206084228256,0.42670844845367817,2.1561616878618315
1.2985971943887775,0.09674969335568256,6.227061309444778,2.540421754083061,0.7993998573083491,0.4283967666985351,2.15691602732559
1.314629258517034,0.09897273596308673,6.203160866195706,2.58909008152256,0.7972497706368994,0.4301135841046063,2.157763485307615
1.3306613226452906,0.10118642127687705,6.178221961582736,2.6365709452604174,0.7952416948592673,0.4319008391865388,2.1586399157394878
1.346693386773547,0.10338505870615647,6.15234881515375,2.6828282453593064,0.7934654810234123,0.43381213974472954,2.159465530011205
1.3627254509018036,0.105568648250925,6.125541426908748,2.727861981819227,0.7918640843015801,0.4358125841405068,2.1602833051426127
1.3787575150300602,0.10773720881387709,6.097790089320161,2.77167659124732,0.790270920400132,0.4377998381925335,2.1612285618157205
1.3947895791583167,0.10988728285043188,6.06921517311465,2.814290980439515,0.7885744276239792,0.43970502451002064,2.1623905785887176
1.4108216432865732,0.11201510183050621,6.040258233146458,2.8555700550883105,0.7867214825948781,0.4414948433388821,2.163809704836717
1.4268537074148298,0.11412066575410011,6.010919269415585,2.895513815193706,0.7847174002514298,0.44317157256173445,2.165477360751756
1.4428857715430863,0.11620397462121355,5.981198281922031,2.9341222607557023,0.7826259338490811,0.4447730676978971,2.167336037342797
1.4589178356713426,0.11826455324208529,5.95108278831347,2.971397955534054,0.7805692749601234,0.4463727619033922,2.169279296435726
1.4749498997995991,0.12029383892675333,5.920698482102195,3.007369747724068,0.7787280534736938,0.4480796659709447,2.1711517706733545
1.4909819639278556,0.1222912349133262,5.890308156681303,3.042027077651057,0.7773238546016715,0.4500280740496426,2.1727636459649697
1.5070140280561122,0.12425674120180391,5.859911812050793,3.0753699453150207,0.7762577248503747,0.4521593279324731,2.1741929301337812
1.5230460921843687,0.12619035779218646,5.8295094482106675,3.107398350715959,0.7752010054212503,0.4542714843780216,2.175712186665984
1.5390781563126252,0.12808721862843045,5.799083955937415,3.1381186787840023,0.773939820810971,0.456232214895738,2.1774978849855433
1.5551102204408818,0.1299428219373041,5.768795033634484,3.167607567169769,0.7723805809874962,0.4579830938165787,2.1796252927486943
1.5711422845691383,0.13176537973623292,5.738753800827752,3.1958873825485585,0.7705499813900712,0.45953959829300683,2.182068475843941
1.5871743486973948,0.13355489202521686,5.708960257517217,3.2229581249203703,0.7685950029292276,0.46099110829899204,2.1847002983920536
1.6032064128256514,0.13531135880425593,5.679414403702881,3.248819794285204,0.7667829119867828,0.4625009066300106,2.1872924227460744
1.6192384769539079,0.13703258526418113,5.650109872147629,3.273469093148197,0.7654979770649659,0.46430418649372557,2.1895180614712366
1.6352705410821644,0.13870652682894058,5.621105254089671,3.296988232747247,0.7646991927736584,0.46637724585681295,2.1914074272205215
1.651302605210421,0.1403443435566933,5.592502104838725,3.319468169746937,0.7639292998479982,0.46843921535938327,2.1933421540711353
1.6673346693386772,0.1419460354474393,5.564300424394791,3.3409089041472666,0.7629634395799878,0.4703504635461747,2.1955090037193
1.6833667334669338,0.1435116025011786,5.536500212757868,3.3613104359482366,0.7617079181273014,0.4720523333775573,2.1979840845168264
1.6993987975951903,0.14504104471791118,5.509101469927959,3.380672765149846,0.7602002065132855,0.47356714222953256,2.2007328514711157
1.7154308617234468,0.14651760784861426,5.482119188708213,3.399026627528953,0.7586089406269584,0.47499818189373366,2.2036101062451583
1.7314629258517034,0.14795938626749322,5.4556167500295745,3.4165299943664422,0.7572339212230105,0.47652971857742554,2.2063599971575334
1.74749498997996,0.14936810879854984,5.429596223274463,3.4331883822519207,0.7563907944327144,0.47835621702933806,2.208713157101614
1.7635270541082164,0.1507437754417841,5.40405760844288,3.449001791185387,0.7557262520418166,0.48026087510125276,2.210964240701788
1.779559118236473,0.15208638619719597,5.379000905534824,3.4639702211668415,0.7549906750880144,0.48208929607213824,2.213321358705235
1.7955911823647295,0.15339594106478552,5.354426114550296,3.4780936721962847,0.7540763773307716,0.48377447398687684,2.2158729142964133
1.811623246492986,0.15465355743683026,5.33034742143111,3.4914090368313473,0.7529711438601202,0.48530837428329526,2.2186266803434296
1.8276553106212425,0.15587978504748184,5.306771952209587,3.5040801844112095,0.7517582310966608,0.48674193379216446,2.221509799398036
1.843687374749499,0.15707469528709386,5.283699693963157,3.516107343546839,0.7506163667915623,0.48818506073719997,2.224368783695631
1.8597194388777556,0.15823828815566626,5.261130646691817,3.5274905142382362,0.7498019855383273,0.4897957185215604,2.226984498248112
1.8757515030060121,0.15937056365319907,5.23906481039557,3.5382296964854008,0.7492015490118613,0.4915043514677469,2.2294500783968303
1.8917835671342684,0.16047152177969226,5.217502185074415,3.5483248902883324,0.7485935616177768,0.4931742193077885,2.2319503747725076
1.907815631262525,0.16152544938366692,5.19646456694814,3.557774722918488,0.7478863337461286,0.4947484287595692,2.2345607350308287
1.9238476953907815,0.1625483564887059,5.175915961754351,3.5667445371201056,0.7470523003940815,0.4962097197671191,2.237302296065527
1.939879759519038,0.16354507217677483,5.155848018276216,3.5752544077522095,0.7461280211659106,0.49758046550061413,2.2401419840083805
1.9559118236472945,0.16451559644787367,5.1362607365137345,3.5833043348148,0.7452141802730008,0.4989226723563763,2.242992514229215
1.971943887775551,0.16545992930200248,5.1171541164669065,3.5908943183078765,0.7444755865338475,0.5003379799568735,2.2457123913359025
1.9879759519038076,0.16637807073916125,5.098528158135733,3.5980243582314393,0.7439667321066489,0.5018602572983641,2.2482533096782564
2.004008016032064,0.16727002075934994,5.080382861520214,3.604694454585488,0.7434966812949944,0.5033717768743856,2.250774786807988
2.0200400801603204,0.16812535625707525,5.062738954381356,3.6108910728224792,0.7429746649607939,0.5048162899181565,2.253351897645838
2.036072144288577,0.1689477456112307,5.045554741939829,3.616734365045443,0.7423590297377556,0.5061679583107921,2.2560181345127326
2.0521042084168335,0.16974818402108155,5.028797237526901,3.6222759131418565,0.7416570370501702,0.507431231121841,2.2587655767419252
2.06813627254509,0.17052667148662784,5.012466441142575,3.62751571711172,0.7409248631129115,0.5086408446092844,2.261544890678997
2.0841683366733466,0.17128320800786953,4.996562352786848,3.6324537769550327,0.7402675989314366,0.5098618222195366,2.264265329681856
2.100200400801603,0.17201779358480665,4.981084972459722,3.6370900926717953,0.739785526875429,0.5111539202121732,2.2668521142579987
2.1162324649298596,0.1727304282174392,4.966034300161195,3.6414246642620074,0.7393360054645011,0.5124297280449018,2.269419472745221
2.132264529058116,0.17342111190576714,4.951410335891269,3.6454574917256695,0.7388990786880036,0.5136802695082918,2.271966448771126
2.1482965931863727,0.17408085601284576,4.9372450077091035,3.649170813609416,0.7384747465459367,0.5149055446023431,2.2744930423357146
2.164328657314629,0.17471134760156246,4.923491451742403,3.6526495254957725,0.7380630090383002,0.5161055533270557,2.276999253438986
2.1803607214428857,0.17532531933654125,4.910088730786518,3.6559501378972716,0.7376638661650943,0.5172802956824295,2.279485082080941
2.1963927855711423,0.17592277121778216,4.897036844841451,3.6590726508139126,0.7372773179263189,0.5184297716684646,2.2819505282615786
2.212424849699399,0.1765037032452852,4.884335793907199,3.662017064245697,0.7369033643219739,0.519553981285161,2.2843955919809
2.2284569138276553,0.17706811541905035,4.8719855779837635,3.664783378192623,0.7365420053520594,0.5206529245325185,2.2868202732389045
2.244488977955912,0.17761600773907762,4.859986197071144,3.6673715926546917,0.7361932410165754,0.5217266014105375,2.289224572035592
2.2605210420841684,0.178147380205367,4.8483376511693415,3.669781707631903,0.7358570713155218,0.5227750119192177,2.291608488370963
2.276553106212425,0.17866223281791851,4.837039940278355,3.6720137231242567,0.7355334962488987,0.5237981560585592,2.2939720222450166
2.2925851703406814,0.17916056557673213,4.826093064398184,3.674067639131753,0.7352225158167062,0.524796033828562,2.296315173657754
2.308617234468938,0.179633568293186,4.815537313227342,3.6759288768949574,0.7349241300189442,0.5257686452292261,2.298637942609174
2.3246492985971945,0.18008307489841444,4.805316875061774,3.6776594685874575,0.7346383388556126,0.5267159902605514,2.300940329099278
2.340681362725451,0.18052079515594527,4.795360569390913,3.679300724103153,0.7343667831721479,0.527637574188492,2.3032230421377236
2.3567134268537075,0.18094672906577847,4.785668396214759,3.680852643442043,0.7341266947887788,0.528530776254599,2.305486564057985
2.372745490981964,0.18136087662791403,4.776240355533312,3.6823152266041275,0.7338977875878778,0.529403919059857,2.3077161629177714
2.3887775551102206,0.181763237842352,4.767076447346572,3.6836884735894073,0.733680061569445,0.530257002604266,2.3099118387170834
2.404809619238477,0.1821538127090923,4.758176671654539,3.684972384397882,0.73347351673348,0.5310900268878259,2.31207359145592
2.4208416833667337,0.18253260122813503,4.749541028457213,3.686166959029552,0.7332781530799832,0.5319029919105369,2.3142014211342823
2.43687374749499,0.1828996033994801,4.741169517754594,3.687272197484416,0.7330939706089544,0.532695897672399,2.3162953277521696
2.4529058116232463,0.18325481922312756,4.733062139546683,3.6882880997624756,0.7329209693203937,0.533468744173412,2.318355311309582
2.468937875751503,0.1835982486990774,4.725218893833478,3.6892146658637297,0.7327591492143011,0.534221531413576,2.3203813718065196
2.4849699398797593,0.18392989182732963,4.717639780614981,3.6900518957881787,0.7326085102906764,0.534954259392891,2.3223735092429822
2.501002004008016,0.18424350606912898,4.710370370760407,3.6907886593981405,0.7324690525495198,0.5356669281113571,2.3243317236189704
2.5170340681362724,0.1845368522522101,4.70338858073121,3.6914527141264943,0.7323407759908312,0.5363595375689741,2.3262560149344838
2.533066132264529,0.18482291724793384,4.6965811586131005,3.692082455502076,0.7322236806146107,0.5370320877657422,2.328146383189522
2.5490981963927855,0.1851017010563002,4.689948104406078,3.692677883524886,0.7321177664208584,0.5376845787016612,2.3300028283840857
2.565130260521042,0.18537320367730914,4.683489418110143,3.693238998194923,0.732023033409574,0.5383170103767313,2.3318253505181743
2.5811623246492985,0.1856374251109607,4.6772050997252945,3.693765799512189,0.7319394815807576,0.5389293827909524,2.333613949591788
2.597194388777555,0.1858943653572549,4.671095149251534,3.694258287476682,0.7318671109344093,0.5395216959443245,2.3353686256049273
2.6132264529058116,0.18614402441619168,4.665159566688861,3.6947164620884037,0.731805921470529,0.5400939498368476,2.3370893785575917
2.629258517034068,0.18638640228777106,4.659398352037275,3.6951403233473528,0.7317559131891168,0.5406461444685217,2.338776208449781
2.6452905811623246,0.18662149897199307,4.653811505296776,3.69552987125353,0.7317170860901727,0.5411782798393467,2.3404291152814958
2.661322645290581,0.1868493144688577,4.648399026467366,3.695885105806935,0.7316894401736965,0.5416903559493229,2.3420480990527355
2.6773547094188377,0.1870698487783649,4.643160915549042,3.696206027007568,0.7316729754396885,0.54218237279845,2.3436331597635007
2.693386773547094,0.18728310190051475,4.638097172541805,3.696492634855429,0.7316676918881485,0.5426543303867282,2.345184297413791
2.7094188376753507,0.1874890738353072,4.633207797445656,3.6967449293505172,0.7316735895190765,0.5431062287141574,2.3467015120036065
2.7254509018036073,0.18768776458274225,4.6284927902605935,3.696962910492834,0.7316906683324725,0.5435380677807375,2.348184803532947
2.741482965931864,0.18787917414281993,4.62395215098662,3.6971465782823785,0.7317185244232787,0.5439366938797047,2.3496332838415936
2.7575150300601203,0.1880633025155402,4.619585879623732,3.6972959327191512,0.7317519409290424,0.5443171289818081,2.3510499669825733
2.773547094188377,0.18823023510032003,4.6154733190039945,3.6974070950282,0.7317904516358127,0.5446828015244649,2.352435285718746
2.7895791583166334,0.1883898813217523,4.611491545564714,3.69750613892464,0.7318340565435897,0.545033711507675,2.353789240050111
2.80561122244489,0.188545646332927,4.607607561275886,3.6975973213470006,0.7318827556523733,0.5453698589314384,2.3551118299766682
2.8216432865731464,0.18869753013384413,4.603821366137509,3.6976806422952815,0.7319365489621636,0.5456912437957552,2.3564030554984186
2.837675350701403,0.1888455327245037,4.600132960149583,3.6977561017694827,0.7319954364729606,0.5459978661006254,2.3576629166153613
2.8537074148296595,0.18898965410490567,4.596542343312109,3.6978236997696046,0.7320594181847643,0.5462897258460488,2.3588914133274965
2.869739478957916,0.18912989427505006,4.5930495156250855,3.6978834362956468,0.7321284940975746,0.5465668230320256,2.3600885456348246
2.8857715430861726,0.1892662532349369,4.589654477088515,3.697935311347609,0.7322026642113917,0.5468291576585558,2.3612543135373456
2.9018036072144286,0.18939873098456614,4.586357227702395,3.697979324925492,0.7322819285262154,0.5470767297256393,2.362388717035059
2.917835671342685,0.1895273275239378,4.5831577674667265,3.6980154770292955,0.7323662870420458,0.5473095392332761,2.363491756127965
2.9338677354709417,0.1896520428530519,4.580056096381509,3.6980437676590197,0.7324557397588828,0.5475275861814661,2.3645634308160632
2.9498997995991982,0.18977287697190842,4.577052214446744,3.6980641968146637,0.7325502866767265,0.5477308705702096,2.3656037410993545
2.9659318637274548,0.18988982988050737,4.574146121662429,3.6980767644962285,0.7326499277955769,0.5479193923995065,2.366612686977838
2.9819639278557113,0.19000290157884875,4.571337818028567,3.6980814707037135,0.7327546631154339,0.5480931516693566,2.3675902684515147
2.997995991983968,0.19011209206693253,4.5686273035451554,3.6980783154371193,0.7328644926362976,0.5482521483797601,2.3685364855203836
3.0140280561122244,0.19021740134475876,4.566014578212196,3.698067298696445,0.732979416358168,0.548396382530717,2.3694513381844455
3.030060120240481,0.1903188294123274,4.563499642029687,3.6980484204816917,0.7330994342810451,0.5485258541222271,2.3703348264437
3.0460921843687374,0.19041637626963845,4.561082494997631,3.6980216807928583,0.7332245464049288,0.5486405631542906,2.3711869502981466
3.062124248496994,0.19051004191669194,4.558763137116025,3.6979870796299457,0.7333547527298192,0.5487405096269075,2.3720077097477863
3.0781563126252505,0.19059982635348785,4.556541568384872,3.6979446169929533,0.7334900532557163,0.5488256935400776,2.3727971047926184
3.094188376753507,0.19068572958002616,4.5544177888041695,3.697894292881881,0.7336309469259324,0.548895063668609,2.373553567042804
3.1102204408817635,0.19076129267983802,4.5524530835001915,3.697839274563224,0.7337821512997368,0.5489380560294695,2.3742606786151668
3.12625250501002,0.1908349023494341,4.55053693845623,3.6977842659421998,0.7339344880875704,0.5489734587380292,2.374945892652721
3.1422845691382766,0.19090674951372846,4.548667152847134,3.6977292843212792,0.7340879572894335,0.5490012717942876,2.375609209155467
3.158316633266533,0.19097683417272115,4.546843726672905,3.6976743297004626,0.734242558905326,0.549021495198245,2.376250628123404
3.1743486973947896,0.19104515632641214,4.545066659933541,3.697619402079749,0.7343982929352478,0.5490341289499013,2.376870149556533
3.190380761523046,0.19111171597480145,4.543335952629043,3.6975645014591394,0.7345551593791991,0.5490391730492566,2.3774677734548537
3.2064128256513027,0.19117651311788908,4.541651604759411,3.6975096278386332,0.7347131582371798,0.5490366274963108,2.3780434998183657
3.2224448897795592,0.191239547755675,4.540013616324646,3.697454781218231,0.7348722895091898,0.5490264922910639,2.3785973286470687
3.2384769539078158,0.19130081988815922,4.538421987324746,3.697399961597932,0.7350325531952292,0.549008767433516,2.379129259940964
3.2545090180360723,0.1913603295153418,4.5368767177597125,3.6973451689777366,0.7351939492952979,0.5489834529236671,2.3796392937000506
3.270541082164329,0.19141807663722263,4.535377807629544,3.697290403357645,0.7353564778093962,0.548950548761517,2.3801274299243285
3.2865731462925853,0.1914740612538018,4.533925256934243,3.6972356647376565,0.7355201387375236,0.5489100549470659,2.3805936686137983
3.302605210420842,0.19152828336507927,4.532519065673807,3.697180953117772,0.7356849320796807,0.5488619714803138,2.381038009768459
3.3186372745490984,0.19158074297105507,4.531159233848237,3.697126268497991,0.735850857835867,0.5488062983612605,2.381460453388312
3.3346693386773545,0.19163144007172914,4.529845761457533,3.6970716108783135,0.7360179160060827,0.5487430355899062,2.381860999473356
3.350701402805611,0.19168037466710156,4.5285786485016954,3.6970169802587396,0.7361861065903278,0.5486721831662509,2.382239648023592
3.3667334669338675,0.19172754675717227,4.527357894980724,3.6969623766392696,0.7363554295886023,0.5485937410902945,2.382596399039019
3.382765531062124,0.19177295634194128,4.526183500894618,3.6969078000199027,0.7365258850009062,0.548507709362037,2.3829312525196378
3.3987975951903806,0.1918166034214086,4.525055466243378,3.6968532504006397,0.7366974728272395,0.5484140879814784,2.3832442084654484
3.414829659318637,0.19185848799557426,4.523973791027005,3.69679872778148,0.7368701930676022,0.5483128769486189,2.38353526687645
3.4308617234468937,0.1918986100644382,4.522938475245497,3.696744232162424,0.7370440457219942,0.5482040762634581,2.3838044277526436
3.44689378757515,0.19193696962800047,4.521949518898856,3.6966897635434717,0.7372190307904156,0.5480876859259964,2.3840516910940286
3.4629258517034067,0.19197356668626103,4.521006921987079,3.696635321924623,0.7373951482728665,0.5479637059362337,2.3842770569006047
3.4789579158316633,0.19200840123921992,4.52011068451017,3.696580907305878,0.7375723981693466,0.5478321362941697,2.3844805251723726
3.49498997995992,0.1920393403572403,4.519291672226308,3.69652856939978,0.7377507804798562,0.5476929769998048,2.3846620959093325
3.5110220440881763,0.19206846819007975,4.518509002148266,3.6964779527103055,0.7379302952043952,0.5475462280531388,2.3848217691114835
3.527054108216433,0.19209694856905898,4.517743816875951,3.696428248448315,0.7381109423429636,0.5473918894541718,2.384959544778826
3.5430861723446894,0.192124781494178,4.516996116409364,3.6963794566138075,0.738294759639413,0.5472244587876023,2.3850627357655356
3.559118236472946,0.19215196696543682,4.516265900748501,3.696331577206784,0.7384793625904584,0.5470498848607909,2.385142976425597
3.5751503006012024,0.19217850498283545,4.515553169893367,3.6962846102272437,0.7386626201288521,0.5468737846851138,2.385212634240869
3.591182364729459,0.1922043955463739,4.514857923843958,3.6962385556751873,0.738844532254594,0.5466961582605713,2.385271709211352
3.6072144288577155,0.1922296386560521,4.514180162600276,3.6961934135506143,0.7390250989676842,0.5465170055871632,2.385320201337045
3.623246492985972,0.1922542343118701,4.513519886162321,3.696149183853525,0.7392043202681227,0.5463363266648896,2.3853581106179496
3.6392785571142285,0.19227818251382794,4.512877094530093,3.696105866583919,0.7393821961559093,0.5461541214937505,2.3853854370540644
3.655310621242485,0.19230148326192556,4.51225178770359,3.696063461741797,0.7395587266310442,0.5459703900737458,2.3854021806453902
3.6713426853707416,0.19232413655616296,4.511643965682815,3.696021969327158,0.7397339116935272,0.5457851324048757,2.3854083413919263
3.687374749498998,0.19234614239654016,4.511053628467766,3.695981389340003,0.7399077513433586,0.5455983484871401,2.385403919293674
3.7034068136272547,0.19236750078305717,4.510480776058444,3.6959417217803314,0.7400802455805382,0.5454100383205388,2.3853889143506315
3.719438877755511,0.19238821171571396,4.509925408454849,3.6959029666481436,0.740251394405066,0.5452202019050721,2.3853633265628003
3.7354709418837677,0.19240827519451056,4.50938752565698,3.6958651239434395,0.740421197816942,0.5450288392407399,2.3853271559301796
3.7515030060120242,0.19242769121944697,4.508867127664837,3.6958281936662183,0.7405896558161664,0.5448359503275421,2.3852804024527696
3.7675350701402808,0.19244645979052316,4.508364214478422,3.6957921758164813,0.740756768402739,0.5446415351654788,2.3852230661305702
3.783567134268537,0.19246458090773916,4.507878786097733,3.6957570703942277,0.7409225355766598,0.54444559375455,2.385155146963582
3.7995991983967934,0.19248205457109496,4.507410842522771,3.6957228773994575,0.7410869573379287,0.5442481260947557,2.385076644951804
3.81563126252505,0.19249888078059055,4.506960383753535,3.695689596832171,0.7412500336865461,0.5440491321860957,2.384987560095237
3.8316633266533064,0.1925150595362259,4.506527409790025,3.695657228692368,0.7414117646225116,0.5438486120285704,2.384887892393881
3.847695390781563,0.1925305908380011,4.506111920632243,3.6956257729800486,0.7415721501458252,0.5436465656221795,2.384777641847735
3.8637274549098195,0.19254547468591607,4.505713916280187,3.695595229695213,0.7417311902564873,0.5434429929669231,2.3846568084568003
3.879759519038076,0.19255971107997086,4.505333396733858,3.695565598837861,0.7418888849544975,0.5432378940628011,2.3845253922210765
3.8957915831663326,0.19257330002016543,4.504970361993255,3.695536880407992,0.7420452342398559,0.5430312689098137,2.384383393140563
3.911823647294589,0.1925862415064998,4.5046248120583785,3.695509074405607,0.7422002381125626,0.5428231175079606,2.3842308112152604
3.9278557114228456,0.19259853553897396,4.504296746929229,3.6954821808307057,0.7423538965726176,0.5426134398572421,2.3840676464451684
3.943887775551102,0.19261018211758793,4.503986166605806,3.6954561996832878,0.7425062096200208,0.542402235957658,2.383893898830287
3.9599198396793587,0.1926211812423417,4.50369307108811,3.695431130963353,0.7426571772547722,0.5421895058092085,2.383709568370617
3.975951903807615,0.19263153291323526,4.50341746037614,3.6954069746709024,0.7428067994768718,0.5419752494118935,2.3835146550661572
3.9919839679358717,0.19264070751295373,4.503169463257422,3.695384688300402,0.7429550762863197,0.5417594667657128,2.383309158916908
4.008016032064128,0.19264893163792624,4.5029420742677075,3.695364117863911,0.7431018490423992,0.5415401215794059,2.383086024596024
4.024048096192384,0.19265699278357684,4.50271921313745,3.6953439372197976,0.7432464550626462,0.5413172135056723,2.382843492688571
4.040080160320641,0.19266489094990555,4.502500879866651,3.6953241463680615,0.743388979988739,0.541096212482729,2.3825996119451225
4.056112224448897,0.19267262613691238,4.50228707445531,3.695304745308703,0.7435294238206774,0.540877118510576,2.382354382365678
4.072144288577154,0.19268019834459732,4.502077796903428,3.6952857340417213,0.7436677865584618,0.5406599315892132,2.3821078039502384
4.0881763527054105,0.19268760757296036,4.501873047211002,3.6952671125671173,0.7438040682020918,0.5404446517186409,2.381859876698803
4.104208416833667,0.1926948538220015,4.501672825378035,3.6952488808848902,0.7439382687515675,0.5402312788988587,2.381610600611372
4.1202404809619235,0.19270193709172076,4.501477131404526,3.6952310389950407,0.7440703882068891,0.5400198131298669,2.381359975687945
4.13627254509018,0.1927088573821181,4.501285965290475,3.6952135868975686,0.7442004265680563,0.5398102544116653,2.3811080019285225
4.152304609218437,0.19271561469319357,4.501099327035882,3.6951965245924736,0.7443283838350693,0.5396026027442541,2.3808546793331047
4.168336673346693,0.19272220902494716,4.500917216640747,3.695179852079756,0.744454260007928,0.5393968581276332,2.3806000079016907
4.18436873747495,0.19272864037737883,4.50073963410507,3.695163569359416,0.7445780550866326,0.5391930205618025,2.3803439876342813
4.200400801603206,0.19273490875048863,4.500566579428851,3.695147676431453,0.7446997690711827,0.5389910900467622,2.380086618530876
4.216432865731463,0.19274101414427652,4.50039805261209,3.695132173295867,0.7448194019615787,0.538791066582512,2.3798279005914758
4.232464929859719,0.19274695655874252,4.500234053654787,3.695117059952659,0.7449369537578204,0.5385929501690522,2.379567833816079
4.248496993987976,0.19275273599388665,4.500074582556942,3.695102336401828,0.7450524244599079,0.5383967408063828,2.379306418204687
4.264529058116232,0.19275835244970888,4.499919639318555,3.695088002643374,0.7451658140678412,0.5382024384945036,2.3790436537572996
4.280561122244489,0.1927638059262092,4.499769223939626,3.6950740586772977,0.7452771225816202,0.5380100432334146,2.378779540473916
4.296593186372745,0.19276909642338763,4.4996233364201546,3.6950605045035987,0.7453863500012449,0.537819555023116,2.378514078354537
4.312625250501002,0.19277422394124416,4.4994819767601415,3.695047340122277,0.7454934963267154,0.5376309738636077,2.3782472673991624
4.328657314629258,0.19277918847977882,4.4993451449595865,3.6950345655333328,0.7455985615580315,0.5374442997548896,2.3779791076077923
4.344689378757515,0.19278399003899158,4.4992128410184895,3.6950221807367654,0.7457015456951935,0.5372595326969619,2.377709598980426
4.3607214428857715,0.19278862861888243,4.499085064936851,3.6950101857325754,0.7458024487382012,0.5370766726898244,2.3774387415170644
4.376753507014028,0.19279310421945142,4.49896181671467,3.694998580520763,0.7459012706870547,0.5368957197334773,2.3771665352177074
4.3927855711422845,0.19279741684069848,4.498843096351946,3.694987365101328,0.7459980115417538,0.5367166738279204,2.376892980082354
4.408817635270541,0.19280156648262367,4.498728903848681,3.69497653947427,0.7460926713022988,0.5365395349731538,2.3766180761110056
4.424849699398798,0.19280555314522696,4.498619239204874,3.6949661036395893,0.7461852499686895,0.5363643031691775,2.3763418233036613
4.440881763527054,0.19280937682850838,4.498514102420525,3.694956057597286,0.746275747540926,0.5361909784159915,2.3760642216603216
4.456913827655311,0.19281303753246787,4.498413493495634,3.69494640134736,0.7463641640190081,0.5360195607135958,2.375785271180986
4.472945891783567,0.1928165352571055,4.4983174124302,3.6949371348898117,0.7464504994029361,0.5358500500619904,2.375504971865655
4.488977955911824,0.1928198700024212,4.498225859224226,3.6949282582246403,0.7465347536927097,0.5356824464611752,2.375223323714328
4.50501002004008,0.19282304176841505,4.498138833877708,3.694919771351846,0.7466169268883291,0.5355167499111505,2.3749403267270055
4.521042084168337,0.19282605055508698,4.49805633639065,3.6949116742714296,0.7466970189897943,0.5353529604119159,2.3746559809036873
4.537074148296593,0.19282889636243702,4.497978366763048,3.6949039669833903,0.7467750299971052,0.5351910779634717,2.3743702862443734
4.55310621242485,0.19283157919046517,4.497904924994905,3.694896649487728,0.7468509599102618,0.5350311025658178,2.3740832427490637
4.569138276553106,0.19283409903917145,4.49783601108622,3.694889721784443,0.7469248087292643,0.534873034218954,2.3737948504177586
4.585170340681363,0.1928364559085558,4.497771625036993,3.694883183873536,0.7469965764541124,0.5347168729228807,2.3735051092504578
4.601202404809619,0.19283864979861828,4.497711766847224,3.6948770357550056,0.7470662630848064,0.5345626186775976,2.3732140192471616
4.617234468937876,0.19284068070935886,4.4976564365169125,3.694871277428853,0.7471305399209186,0.5344122240429842,2.3729195575318847
4.6332665330661325,0.19284254864077757,4.497605634046059,3.6948659088950775,0.7471902509211907,0.5342658015688484,2.3726252339631926
4.649298597194389,0.19284425359287435,4.497559359434664,3.6948609301536792,0.7472486766867826,0.5341216194841437,2.3723339920554642
4.6653306613226455,0.19284553265737608,4.497523305168664,3.6948570435377692,0.7473058172176944,0.5339796777888701,2.3720458318087
4.681362725450902,0.19284678624803253,4.497487942403897,3.6948532318022758,0.7473616725139259,0.5338399764830278,2.3717607532229
4.697394789579159,0.19284801983423097,4.497453145724652,3.6948494807629553,0.7474162425754773,0.5337025155666165,2.371478756298064
4.713426853707415,0.1928492334159714,4.49741891513093,3.694845790419808,0.7474695274023485,0.5335672950396365,2.3711998410341915
4.729458917835672,0.19285042699325386,4.497385250622732,3.6948421607728346,0.7475215269945394,0.5334343149020876,2.370924007431283
4.745490981963928,0.19285160056607828,4.497352152200056,3.694838591822034,0.7475722413520502,0.5333035751539698,2.3706512554893386
4.761523046092185,0.19285275413444472,4.497319619862903,3.694835083567406,0.7476216704748808,0.5331750757952831,2.3703815852083583
4.777555110220441,0.19285388769835315,4.497287653611274,3.6948316360089524,0.7476698143630311,0.5330488168260277,2.370114996588342
4.793587174348698,0.19285500125780358,4.497256253445167,3.694828249146671,0.7477166730165014,0.5329247982462033,2.3698514896292897
4.809619238476954,0.192856094812796,4.497225419364583,3.694824922980563,0.7477622464352913,0.5328030200558102,2.369591064331201
4.825651302605211,0.19285716836333042,4.497195151369523,3.6948216575106287,0.747806534619401,0.5326834822548481,2.3693337206940766
4.841683366733467,0.19285822190940682,4.4971654494599855,3.6948184527368673,0.7478495375688307,0.5325661848433172,2.3690794587179163
4.857715430861724,0.19285925545102522,4.497136313635971,3.694815308659279,0.74789125528358,0.5324511278212175,2.3688282784027193
4.87374749498998,0.19286026898818562,4.497107743897479,3.694812225277864,0.7479316877636493,0.5323383111885489,2.368580179748487
4.889779559118236,0.19286126252088803,4.49707974024451,3.6948092025926225,0.7479708350090382,0.5322277349453115,2.3683351627552183
4.905811623246493,0.1928622360491324,4.497052302677065,3.6948062406035542,0.748008697019747,0.5321193990915052,2.3680932274229134
4.921843687374749,0.19286318957291881,4.4970254311951425,3.694803339310659,0.7480452737957756,0.5320133036271301,2.3678543737515727
4.937875751503006,0.19286412309224718,4.496999125798743,3.6948004987139367,0.748080565337124,0.531909448552186,2.3676186017411958
4.953907815631262,0.19286503660711757,4.496973386487866,3.694797718813388,0.7481145716437921,0.5318078338666732,2.367385911391783
4.969939879759519,0.19286593011752995,4.496948213262512,3.694794999609012,0.7481472927157802,0.5317084595705915,2.3671563027033344
4.985971943887775,0.19286680362348432,4.496923606122682,3.6947923411008095,0.748178728553088,0.531611325663941,2.3669297756758496
5.002004008016032,0.1928676571249807,4.496899565068374,3.6947897432887804,0.7482088791557157,0.5315164321467216,2.3667063303093285
5.018036072144288,0.19286849062201905,4.496876090099589,3.6947872061729243,0.748237744523663,0.5314237790189333,2.3664859666037716
5.034068136272545,0.19286930411459943,4.496853181216328,3.6947847297532417,0.7482653246569302,0.5313333662805763,2.3662686845591785
5.050100200400801,0.19287009760272178,4.49683083841859,3.694782314029732,0.7482916195555173,0.5312451939316504,2.3660544841755495
5.066132264529058,0.19287087108638612,4.496809061706374,3.6947799590023953,0.7483166292194241,0.5311592619721556,2.3658433654528843
5.082164328657314,0.19287162456559248,4.496787851079682,3.6947776646712325,0.7483403536486507,0.5310755704020919,2.3656353283911833
5.098196392785571,0.19287235804034084,4.496767206538512,3.694775431036242,0.7483627928431971,0.5309941192214594,2.365430372990446
5.114228456913827,0.19287307151063116,4.496747128082865,3.6947732580974253,0.7483839468030633,0.530914908430258,2.365228499250673
5.130260521042084,0.1928737649764635,4.496727615712742,3.694771145854782,0.7484038155282494,0.5308379380284879,2.3650297071718636
5.1462925851703405,0.19287443843783783,4.496708669428141,3.6947690943083114,0.7484223990187552,0.5307632080161488,2.3648339967540184
5.162324649298597,0.19287509189475416,4.496690289229064,3.6947671034580143,0.7484396972745808,0.5306907183932409,2.364641367997137
5.1783567134268536,0.19287572534721248,4.496672475115509,3.6947651733038906,0.7484557102957262,0.5306204691597641,2.3644518209012197
5.19438877755511,0.19287633879521282,4.496655227087477,3.6947633038459395,0.7484704380821915,0.5305524603157186,2.3642653554662663
5.210420841683367,0.19287693223875513,4.496638545144969,3.6947614950841623,0.7484838806339765,0.5304866918611041,2.364081971692277
5.226452905811623,0.19287750567783943,4.496622429287983,3.694759747018558,0.7484960379510814,0.5304231637959208,2.3639016695792514
5.24248496993988,0.19287805911246575,4.496606879516521,3.6947580596491267,0.748506910033506,0.5303618761201686,2.36372444912719
5.258517034068136,0.19287859254263404,4.496591895830581,3.694756432975869,0.7485164968812505,0.5303028288338476,2.3635503103360924
5.274549098196393,0.19287910596834434,4.496577478230165,3.6947548669987844,0.7485247984943147,0.5302460219369578,2.363379253205959
5.290581162324649,0.19287959938959665,4.496563626715271,3.694753361717873,0.7485318148726988,0.5301914554294991,2.3632112777367893
5.306613226452906,0.19288007280639094,4.496550341285901,3.6947519171331344,0.7485375460164027,0.5301391293114716,2.363046383928584
5.322645290581162,0.19288052621872723,4.496537621942053,3.6947505332445694,0.7485419919254264,0.5300890435828751,2.362884571781342
5.338677354709419,0.1928809596266055,4.496525468683728,3.6947492100521777,0.7485451525997698,0.5300411982437099,2.3627258412950645
5.354709418837675,0.19288137303002578,4.496513881510927,3.694747947555959,0.7485470280394331,0.5299955932939757,2.3625701924697506
5.370741482965932,0.19288176642898805,4.496502860423648,3.6947467457559138,0.7485476182444162,0.5299522287336728,2.362417625305401
5.386773547094188,0.19288213982349234,4.496492405421892,3.6947456046520415,0.748546923214719,0.529911104562801,2.362268139802015
5.402805611222445,0.1928824932135386,4.49648251650566,3.6947445242443426,0.7485449429503417,0.5298722207813603,2.362121735959593
5.4188376753507015,0.19288282659912687,4.496473193674951,3.6947435045328167,0.7485416774512842,0.5298355773893508,2.3619784137781354
5.434869739478958,0.1928831399802571,4.496464436929764,3.694742545517464,0.7485371267175465,0.5298011743867724,2.3618381732576412
5.4509018036072145,0.19288343335692937,4.4964562462701005,3.694741647198285,0.7485312907491285,0.5297690117736252,2.361701014398111
5.466933867735471,0.19288370672914362,4.4964486216959605,3.6947408095752787,0.7485208656690747,0.5297439589885039,2.3615767714545326
5.482965931863728,0.19288396009689987,4.496441563207343,3.6947400326484456,0.7485098431779861,0.5297203895546659,2.3614560428651266
5.498997995991984,0.1928841934601981,4.496435070804248,3.694739316417786,0.7484986469867217,0.5296976925264707,2.3613376982570515
5.515030060120241,0.19288440681903835,4.496429144486677,3.6947386608832993,0.7484872770952816,0.5296758679039182,2.361221737630309
5.531062124248497,0.19288460017342057,4.496423784254628,3.694738066044986,0.7484757335036658,0.5296549156870082,2.3611081609848976
5.547094188376754,0.19288477352334482,4.496418990108102,3.694737531902846,0.7484640162118742,0.5296348358757409,2.3609969683208183
5.56312625250501,0.19288492686881104,4.4964147620471,3.6947370584568793,0.748452125219907,0.5296156284701163,2.360888159638071
5.579158316633267,0.19288506020981927,4.4964111000716205,3.6947366457070854,0.748440060527764,0.5295972934701344,2.360781734936655
5.595190380761523,0.19288517354636947,4.496408004181664,3.694736293653465,0.7484278221354453,0.5295798308757951,2.360677694216571
5.61122244488978,0.1928852668784617,4.49640547437723,3.694736002296018,0.7484154100429509,0.5295632406870984,2.3605760374778186
5.627254509018036,0.1928853402060959,4.49640351065832,3.6947357716347438,0.7484028242502807,0.5295475229040444,2.3604767647203984
5.643286573146293,0.19288539352927211,4.496402113024932,3.6947356016696427,0.7483900647574349,0.529532677526633,2.3603798759443095
5.659318637274549,0.19288542684799032,4.496401281477068,3.694735492400715,0.7483771315644133,0.5295187045548644,2.360285371149552
5.675350701402806,0.1928854401622505,4.496401016014726,3.6947354438279607,0.748364024671216,0.5295056039887384,2.360193250336127
5.6913827655310625,0.1928854368229518,4.496401122414188,3.694735443924399,0.748350744077843,0.529493375828255,2.3601035135040336
5.707414829659319,0.19288543218653004,4.496401234454843,3.694735447476587,0.7483372897842943,0.5294820200734143,2.360016160653272
5.7234468937875755,0.19288542759808702,4.496401345367625,3.694735451002648,0.7483236617905697,0.5294715367242162,2.359931191783842
5.739478957915832,0.19288542305762277,4.496401455152533,3.694735454502583,0.7483098600966696,0.5294619257806608,2.359848606895744
5.755511022044089,0.1928854185651373,4.496401563809569,3.6947354579763902,0.7482958847025937,0.529453187242748,2.3597684059889774
5.771543086172345,0.19288541412063057,4.496401671338733,3.6947354614240706,0.7482817356083421,0.5294453211104779,2.3596905890635425
5.787575150300601,0.19288540972410262,4.496401777740022,3.6947354648456243,0.7482674128139147,0.5294383273838504,2.35961515611944
5.803607214428857,0.19288540537555343,4.49640188301344,3.6947354682410514,0.7482529163193117,0.5294322060628657,2.3595421071566687
5.819639278557114,0.192885401074983,4.4964019871589835,3.694735471610351,0.7482382461245329,0.5294269571475235,2.359471442175229
5.83567134268537,0.19288539682239134,4.496402090176654,3.694735474953524,0.7482234022295784,0.529422580637824,2.3594031611751216
5.851703406813627,0.19288539261777846,4.496402192066453,3.69473547827057,0.7482083846344482,0.5294190765337672,2.3593372641563457
5.867735470941883,0.19288538846114434,4.496402292828378,3.6947354815614895,0.7481931933391422,0.529416444835353,2.3592737511189017
5.88376753507014,0.19288538435248895,4.49640239246243,3.6947354848262814,0.7481778283436606,0.5294146855425815,2.359212622062789
5.8997995991983965,0.19288538029181235,4.49640249096861,3.694735488064947,0.7481622896480032,0.5294137986554527,2.3591538769880085
5.915831663326653,0.19288537627911453,4.496402588346917,3.6947354912774855,0.7481465772521702,0.5294137841739665,2.3590975158945597
5.9318637274549095,0.19288537231439545,4.49640268459735,3.694735494463897,0.7481306911561613,0.529414642098123,2.359043538782443
5.947895791583166,0.19288536839765516,4.496402779719911,3.6947354976241815,0.7481146313599768,0.529416372427922,2.3589919456516575
5.963927855711423,0.1928853645288936,4.496402873714598,3.6947355007583393,0.7480983978636165,0.5294189751633638,2.358942736502204
5.979959919839679,0.19288536070811083,4.496402966581413,3.69473550386637,0.7480819906670806,0.5294224503044482,2.358895911334082
5.995991983967936,0.1928853569353068,4.496403058320355,3.694735506948274,0.7480654097703688,0.5294267978511753,2.358851470147292
6.012024048096192,0.19288535321048159,4.496403148931424,3.694735510004051,0.7480486551734814,0.529432017803545,2.3588094129418335
6.028056112224449,0.1928853495336351,4.4964032384146195,3.6947355130337014,0.7480317268764183,0.5294381101615574,2.358769739717707
6.044088176352705,0.19288534590476739,4.496403326769943,3.6947355160372246,0.7480146248791795,0.5294450749252124,2.3587324504749123
6.060120240480962,0.1928853423238784,4.496403413997392,3.6947355190146207,0.7479973491817649,0.5294529120945102,2.3586975452134493
6.076152304609218,0.19288533879096822,4.496403500096969,3.69473552196589,0.7479798997841746,0.5294616216694504,2.3586650239333182
6.092184368737475,0.19288533530603683,4.496403585068673,3.694735524891033,0.7479622766864086,0.5294712036500335,2.358634886634519
6.108216432865731,0.19288533186908416,4.496403668912505,3.6947355277900487,0.7479444798884668,0.5294816580362591,2.3586071333170513
6.124248496993988,0.19288532848011025,4.4964037516284625,3.6947355306629373,0.7479265093903494,0.5294929848281275,2.358581763980915
6.140280561122244,0.19288532513911513,4.496403833216548,3.694735533509699,0.7479083651920563,0.5295051840256384,2.358558778626111
6.156312625250501,0.19288532184609877,4.49640391367676,3.694735536330334,0.7478900472935873,0.5295182556287921,2.3585381772526386
6.1723446893787575,0.19288531860106117,4.4964039930091,3.694735539124842,0.7478715556949427,0.5295321996375884,2.358519959860498
6.188376753507014,0.19288531540400233,4.496404071213566,3.6947355418932233,0.7478528903961223,0.5295470160520273,2.358504126449689
6.2044088176352705,0.19288531225492228,4.49640414829016,3.6947355446354777,0.7478340513971263,0.5295627048721089,2.358490677020212
6.220440881763527,0.19288530915382096,4.49640422423888,3.694735547351605,0.7478150386979545,0.5295792660978331,2.3584796115720668
6.236472945891784,0.19288530610069843,4.496404299059727,3.6947355500416053,0.7477958522986071,0.5295966997292,2.358470930105253
6.25250501002004,0.19288530309555466,4.4964043727527025,3.694735552705479,0.7477764921990838,0.5296150057662096,2.3584646326197714
6.268537074148297,0.19288530013838964,4.496404445317804,3.6947355553432257,0.7477569583993849,0.5296341842088618,2.358460719115621
6.284569138276553,0.1928852972292034,4.496404516755033,3.6947355579548455,0.7477372508995103,0.5296542350571567,2.3584591895928027
6.30060120240481,0.19288529436799592,4.496404587064388,3.6947355605403382,0.7477173696994599,0.5296751583110941,2.3584600440513164
6.316633266533066,0.19288529155476722,4.496404656245872,3.6947355630997043,0.7476972173988633,0.5296983050452643,2.3584680832745537
6.332665330661323,0.19288528878951725,4.496404724299482,3.6947355656329433,0.74767712559035,0.5297225688207561,2.3584805626712617
6.348697394789579,0.19288528607224606,4.496404791225219,3.6947355681400555,0.7476572535188601,0.5297467041518611,2.358493384013111
6.364729458917836,0.19288528340295366,4.496404857023083,3.6947355706210407,0.7476376011843939,0.5297707110385795,2.3585065473001015
6.380761523046092,0.19288528078164,4.496404921693074,3.694735573075899,0.7476181685869511,0.5297945894809113,2.3585200525322336
6.396793587174349,0.19288527820830512,4.496404985235192,3.6947355755046303,0.7475989557265319,0.5298183394788564,2.3585338997095073
6.412825651302605,0.19288527568294897,4.496405047649437,3.694735577907235,0.7475799626031361,0.5298419610324148,2.358548088831922
6.428857715430862,0.1928852732055716,4.496405108935809,3.6947355802837127,0.747561189216764,0.5298654541415864,2.3585626198994785
6.4448897795591185,0.192885270776173,4.4964051690943085,3.6947355826340633,0.7475426355674152,0.5298888188063714,2.3585774929121763
6.460921843687375,0.1928852683947532,4.496405228124935,3.6947355849582872,0.7475243016550901,0.5299120550267697,2.3585927078700157
6.4769539078156315,0.19288526606131212,4.496405286027688,3.694735587256384,0.7475061874797884,0.5299351628027813,2.3586082647729962
6.492985971943888,0.19288526377584983,4.496405342802569,3.6947355895283542,0.7474882930415102,0.5299581421344063,2.3586241636211183
6.509018036072145,0.1928852615383663,4.496405398449577,3.6947355917741973,0.7474706183402556,0.5299809930216445,2.358640404414382
6.525050100200401,0.19288525934886153,4.496405452968711,3.6947355939939137,0.7474531633760245,0.5300037154644961,2.358656987152787
6.541082164328658,0.19288525720733551,4.496405506359973,3.694735596187503,0.747435928148817,0.5300263094629609,2.358673911836333
6.557114228456914,0.19288525511378826,4.496405558623361,3.6947355983549652,0.7474189126586329,0.5300487750170392,2.3586911784650213
6.573146292585171,0.1928852530682198,4.496405609758877,3.694735600496301,0.7474021169054724,0.5300711121267306,2.3587087870388506
6.589178356713427,0.19288525107063006,4.49640565976652,3.6947356026115097,0.7473855408893354,0.5300933207920354,2.358726737557821
6.605210420841684,0.19288524912101912,4.49640570864629,3.6947356047005915,0.747369184610222,0.5301154010129536,2.3587450300219333
6.62124248496994,0.19288524721938693,4.496405756398187,3.694735606763546,0.747353048068132,0.530137352789485,2.3587636644311867
6.637274549098197,0.19288524536573354,4.496405803022211,3.694735608800374,0.7473371312630656,0.5301591761216298,2.3587826407855816
6.653306613226453,0.19288524356005887,4.496405848518362,3.694735610811075,0.7473214341950226,0.5301808710093879,2.358801959085118
6.669338677354709,0.192885241802363,4.49640589288664,3.6947356127956494,0.7473059568640033,0.5302024374527593,2.3588216193297957
6.6853707414829655,0.19288524009264585,4.496405936127045,3.6947356147540966,0.7472906992700074,0.530223875451744,2.358841621519615
6.701402805611222,0.1928852384309075,4.4964059782395775,3.694735616686417,0.747275661413035,0.530245185006342,2.3588619656545755
6.717434869739479,0.19288523681714792,4.496406019224237,3.6947356185926106,0.7472608432930862,0.5302663661165533,2.3588826517346777
6.733466933867735,0.19288523525136708,4.496406059081023,3.694735620472677,0.7472462449101608,0.530287418782378,2.358903679759921
6.749498997995992,0.192885233733565,4.4964060978099365,3.6947356223266166,0.7472318662642591,0.5303083430038159,2.3589250497303063
6.765531062124248,0.1928852322637417,4.496406135410977,3.694735624154429,0.7472177073553807,0.5303291387808672,2.3589467616458326
6.781563126252505,0.19288523084189718,4.496406171884145,3.694735625956115,0.7472037681835261,0.5303498061135318,2.3589688155065
6.797595190380761,0.1928852294680314,4.496406207229439,3.6947356277316743,0.7471900487486948,0.5303703450018097,2.3589912113123095
6.813627254509018,0.1928852281421444,4.496406241446861,3.694735629481106,0.747176549050887,0.5303907554457009,2.35901394906326
6.829659318637274,0.19288522686423618,4.496406274536409,3.6947356312044115,0.7471632690901029,0.5304110374452055,2.359037028759352
6.845691382765531,0.19288522563430668,4.496406306498085,3.6947356329015895,0.7471502088663422,0.5304311910003233,2.3590604504005857
6.861723446893787,0.19288522445235598,4.496406337331888,3.6947356345726408,0.7471373683796051,0.5304512161110545,2.3590842139869603
6.877755511022044,0.19288522331838404,4.496406367037817,3.6947356362175654,0.7471247476298915,0.5304711127773989,2.359108319518477
6.8937875751503,0.19288522223239085,4.496406395615875,3.694735637836363,0.7471123466172014,0.5304908809993567,2.3591327669951347
6.909819639278557,0.19288522119437643,4.496406423066059,3.6947356394290334,0.7471001653415348,0.5305105207769278,2.3591575564169336
6.925851703406813,0.1928852202043408,4.4964064493883695,3.694735640995577,0.7470882038028916,0.5305300321101123,2.3591826877838744
6.94188376753507,0.19288521926228389,4.496406474582808,3.6947356425359943,0.7470764620012722,0.53054941499891,2.3592081610959563
6.9579158316633265,0.19288521836820577,4.496406498649373,3.694735644050284,0.7470649399366761,0.530568669443321,2.3592339763531798
6.973947895791583,0.1928852175221064,4.496406521588065,3.6947356455384472,0.7470536376091036,0.5305877954433453,2.3592601335555448
6.98997995991984,0.19288521672398581,4.4964065433988845,3.694735647000483,0.7470425550185547,0.5306067929989831,2.359286632703051
7.006012024048096,0.192885215973844,4.4964065640818305,3.6947356484363922,0.7470316921650292,0.530625662110234,2.359313473795699
7.022044088176353,0.19288521527168093,4.496406583636904,3.6947356498461748,0.7470210490485273,0.5306444027770983,2.359340656833488
7.038076152304609,0.19288521461749664,4.496406602064105,3.69473565122983,0.7470106256690489,0.5306630149995759,2.3593681818164187
7.054108216432866,0.1928852140112911,4.496406619363432,3.694735652587359,0.7470004220265939,0.5306814987776669,2.3593960487444905
7.070140280561122,0.19288521345306434,4.496406635534886,3.6947356539187606,0.7469904381211626,0.5306998541113711,2.3594242576177042
7.086172344689379,0.19288521294281633,4.496406650578468,3.694735655224035,0.7469806739527547,0.5307180810006886,2.359452808436059
7.102204408817635,0.1928852124805471,4.4964066644941765,3.694735656503183,0.7469711295213703,0.5307361794456196,2.359481701199555
7.118236472945892,0.1928852120662566,4.496406677282012,3.694735657756204,0.7469618048270096,0.5307541494461637,2.359510935908193
7.134268537074148,0.1928852116999449,4.496406688941975,3.694735658983098,0.7469526998696723,0.5307719910023212,2.359540512561972
7.150300601202405,0.19288521138161197,4.496406699474065,3.694735660183865,0.7469438146493586,0.530789704114092,2.3595704311608925
7.166332665330661,0.19288521111125778,4.496406708878282,3.6947356613585054,0.7469351491660683,0.5308072887814762,2.3596006917049546
7.182364729458918,0.19288521088888239,4.496406717154626,3.6947356625070187,0.7469267034198015,0.5308247450044736,2.359631294194158
7.198396793587174,0.19288521071448572,4.496406724303097,3.6947356636294053,0.7469184774105583,0.5308420727830844,2.359662238628503
7.214428857715431,0.19288521058806785,4.496406730323694,3.694735664725665,0.7469104711383386,0.5308592721173084,2.359693525007989
7.2304609218436875,0.19288521050962873,4.49640673521642,3.6947356657957973,0.7469026846031425,0.5308763430071458,2.359725153332617
7.246492985971944,0.19288521047916837,4.496406738981272,3.694735666839803,0.7468951178049699,0.5308932854525965,2.359757123602386
7.2625250501002006,0.19288521049668678,4.496406741618251,3.6947356678576817,0.7468877707438207,0.5309100994536605,2.3597894358172966
7.278557114228457,0.19288521056218394,4.496406743127357,3.6947356688494337,0.7468806434196951,0.5309267850103379,2.3598220899773485
7.294589178356714,0.1928852106756599,4.496406743508591,3.6947356698150586,0.746873735832593,0.5309433421226285,2.359855086082542
7.31062124248497,0.1928852108371146,4.496406742761951,3.694735670754557,0.7468670479825145,0.5309597707905325,2.359888424132877
7.326653306613227,0.19288521104654807,4.496406740887439,3.694735671667928,0.7468605798694594,0.5309760710140496,2.359922104128353
7.342685370741483,0.1928852113039603,4.496406737885053,3.6947356725551725,0.7468544070076247,0.5309921705371032,2.3599561649991756
7.35871743486974,0.1928852116093513,4.496406733754794,3.69473567341629,0.7468488127852262,0.5310076760806487,2.359990333630876
7.374749498997996,0.19288521196272107,4.496406728496663,3.6947356742512807,0.7468433716431278,0.5310229063449444,2.3600240868341116
7.390781563126253,0.19288521236406958,4.496406722110659,3.6947356750601443,0.7468380835813294,0.5310378613299904,2.3600574246088826
7.406813627254509,0.19288521281339688,4.496406714596781,3.694735675842881,0.7468329485998313,0.5310525410357868,2.360090346955189
7.422845691382766,0.19288521331070294,4.496406705955031,3.6947356765994908,0.7468279666986333,0.5310669454623335,2.3601228538730306
7.438877755511022,0.19288521385598775,4.496406696185408,3.6947356773299735,0.7468231378777354,0.5310810746096304,2.3601549453624076
7.454909819639279,0.19288521444925136,4.496406685287912,3.6947356780343297,0.7468184621371377,0.5310949284776777,2.36018662142332
7.470941883767535,0.1928852150904937,4.496406673262543,3.6947356787125587,0.74681393947684,0.5311085070664753,2.3602178820557675
7.486973947895792,0.19288521577971482,4.496406660109301,3.694735679364661,0.7468095698968427,0.5311218103760231,2.3602487272597505
7.5030060120240485,0.1928852165169147,4.496406645828186,3.6947356799906363,0.7468053533971454,0.5311348384063214,2.360279157035269
7.519038076152305,0.19288521730209335,4.496406630419198,3.694735680590485,0.7468012899777482,0.5311475911573699,2.3603091713823225
7.5350701402805615,0.19288521813525075,4.496406613882337,3.6947356811642065,0.7467973796386511,0.5311600686291686,2.3603387703009115
7.551102204408818,0.19288521901638694,4.496406596217604,3.694735681711801,0.7467936223798542,0.5311722708217178,2.360367953791036
7.567134268537074,0.19288521994550187,4.496406577424997,3.6947356822332686,0.7467900182013575,0.5311841977350172,2.3603967218526956
7.58316633266533,0.19288522092259558,4.496406557504517,3.6947356827286097,0.7467865671031609,0.531195849369067,2.3604250744858906
7.599198396793587,0.19288522194766805,4.496406536456164,3.6947356831978233,0.7467832690852645,0.531207225723867,2.360453011690621
7.615230460921843,0.19288522302071928,4.496406514279939,3.6947356836409107,0.7467801241476681,0.5312183267994174,2.3604805334668866
7.6312625250501,0.1928852241417493,4.496406490975841,3.694735684057871,0.746777132290372,0.5312291525957181,2.3605076398146876
7.647294589178356,0.1928852252817719,4.496406466680001,3.694735684441081,0.746774293513376,0.531239703112769,2.360534330734024
7.663326653306613,0.19288522630307559,4.496406442830366,3.694735684761177,0.7467716078166801,0.5312499783505703,2.3605606062248956
7.679358717434869,0.19288522729833477,4.496406419528894,3.6947356850471853,0.7467690752002842,0.531259978309122,2.360586466287303
7.695390781563126,0.1928852282675495,4.496406396775586,3.6947356852991047,0.7467666956641886,0.5312697029884238,2.360611910921245
7.7114228456913825,0.19288522921071974,4.496406374570443,3.694735685516936,0.7467644692083932,0.531279152388476,2.360636940126723
7.727454909819639,0.1928852301278455,4.496406352913462,3.694735685700679,0.7467623958328978,0.5312883265092786,2.360661553903736
7.7434869739478955,0.19288523101892682,4.496406331804646,3.694735685850334,0.7467604755377026,0.5312972253508315,2.3606857522522846
7.759519038076152,0.19288523188396364,4.496406311243994,3.6947356859659,0.7467587083228077,0.5313058489131346,2.360709535172368
7.775551102204409,0.19288523272295602,4.496406291231505,3.694735686047378,0.7467570941882127,0.531314197196188,2.360732902663987
7.791583166332665,0.1928852335359039,4.49640627176718,3.6947356860947673,0.7467556331339179,0.5313222701999918,2.3607558547271417
7.807615230460922,0.1928852343228073,4.496406252851019,3.6947356861080687,0.7467543251599233,0.5313300679245458,2.3607783913618317
7.823647294589178,0.19288523508366626,4.496406234483021,3.6947356860872818,0.7467531702662289,0.5313375903698502,2.3608005125680567
7.839679358717435,0.19288523581848072,4.496406216663187,3.694735686032406,0.7467521684528345,0.5313448375359049,2.360822218345817
7.855711422845691,0.1928852365272507,4.496406199391518,3.694735685943442,0.7467513197197403,0.5313518094227099,2.3608435086951127
7.871743486973948,0.19288523720997622,4.496406182668012,3.69473568582039,0.7467506240669463,0.5313585060302651,2.360864383615944
7.887775551102204,0.19288523786665726,4.49640616649267,3.6947356856632494,0.7467500814944523,0.5313649273585708,2.3608848431083107
7.903807615230461,0.19288523849729386,4.496406150865491,3.69473568547202,0.7467496920022585,0.5313710734076267,2.3609048871722123
7.919839679358717,0.19288523910188596,4.496406135786477,3.694735685246703,0.7467494555903649,0.5313769441774329,2.3609245158076493
7.935871743486974,0.19288523968043358,4.496406121255625,3.694735684987297,0.7467493722587714,0.5313825396679894,2.360943729014622
7.95190380761523,0.19288524023293674,4.496406107272938,3.694735684693803,0.7467494420074781,0.5313878598792963,2.36096252679313
7.967935871743487,0.19288524075939542,4.496406093838415,3.6947356843662207,0.7467496648364849,0.5313929048113535,2.360980909143173
7.9839679358717435,0.19288524125980963,4.496406080952055,3.69473568400455,0.7467500407457918,0.5313976744641609,2.3609988760647513
8.0,0.19288524173417937,4.49640606861386,3.694735683608791,0.7467505697353989,0.5314021688377186,2.3610164275578653

